Risk-Sensitive Reinforcement Learning with Smoothed Quantile Objectives

Reinforcement Learning (RL) has achieved tremendous success in recent years. However, the classical foundations of RL do not account for the risk sensitivity of the objective function, which is critical in various fields, including healthcare, finance, etc. A popular approach to incorporate risk sensitivity is to optimize a specific quantile of the cumulative reward distribution. However, exact quantile objectives are non-smooth and can change abruptly under small perturbations of the return distribution, making them difficult to optimize reliably when the transition model must be learned from data. Motivated by this instability, we develop UCB-BQRL, a model-based optimistic learning algorithm that maintains confidence sets for the transition kernel and plans using a lower-buffered quantile criterion. The buffered criterion smooths the exact quantile objective by averaging nearby lower quantiles, thereby improving stability under transition-estimation error. To compute the buffered-quantile policy at each episode, we introduce EVI-BQ, an exact dynamic-programming procedure. We establish a high-probability regret bound for UCB-BQRL, which up to logarithmic factors scales as $\mathcal{O}(\mathrm{e}^{\tau/\rho_\tau}+H^2\sqrt{SAT})$, where $\rho_\tau$ is denoted as the root-level left-plateau threshold, which is a problem-dependent constant. Further, we establish an information-theoretic lower bound of $\Omega(H/\rho_\tau\sqrt{AT})$ for the regret of any algorithm dealing with a quantile objective function. Finally, we prove that the exact point-quantile evaluation and exact lower-buffered quantile evaluation are PP-hard under polynomial-time Turing reductions, even for a fixed policy in a two-state, one-action finite-horizon MDP.

==> AssetSelling_tau0p1_UCB_BQRL_final_policy.csv <==
state,h_1,h_2,h_3,h_4,h_5,h_6,h_7,h_8,h_9,h_10
state_0,1,1,1,1,1,1,1,1,1,0
state_1,1,1,1,1,1,1,1,1,1,0
state_2,1,1,1,1,1,1,1,1,1,0
state_3,1,1,1,1,1,1,1,1,0,0
state_4,1,1,1,1,1,1,1,1,0,0
state_5,1,1,1,1,1,1,1,0,0,0
state_6,1,1,1,1,1,1,1,0,0,0
state_7,1,1,1,1,1,1,0,0,0,0
state_8,1,1,1,1,1,1,0,0,0,0
state_9,1,1,1,1,1,0,0,0,0,0
state_10,1,1,1,1,0,0,0,0,0,0
state_11,1,1,1,0,0,0,0,0,0,0
state_12,1,1,0,0,0,0,0,0,0,0
state_13,1,0,0,0,0,0,0,0,0,0
state_14,0,0,0,0,0,0,0,0,0,0
state_15,0,0,0,0,0,0,0,0,0,0
state_16,0,0,0,0,0,0,0,0,0,0
state_17,0,0,0,0,0,0,0,0,0,0
state_18,0,0,0,0,0,0,0,0,0,0
state_19,0,0,0,0,0,0,0,0,0,0
state_20,0,0,0,0,0,0,0,0,0,0
state_21,0,0,0,0,0,0,0,0,0,0
state_22,0,0,0,0,0,0,0,0,0,0
state_23,0,0,0,0,0,0,0,0,0,0
state_24,0,0,0,0,0,0,0,0,0,0
state_25,0,0,0,0,0,0,0,0,0,0


==> AssetSelling_tau0p1_plot.csv <==
episode,ucb_bqrl_mean,ucb_bqrl_std,ucbvi_mean,ucbvi_std,eps_q_mean,eps_q_std,sarsa_mean,sarsa_std,thompson_mean,thompson_std,ppo_mean,ppo_std,trpo_mean,trpo_std
1,0.113984835,0.058925565,0.572318168,0.090010287,0.502873724,0.216060405,0.502873724,0.216060405,0.461207057,0.27498597,0.238984835,0.155902391,0.238984835,0.155902391
10,1.73707057,0.19641855,4.070403904,0.167820083,5.042626126,0.264254133,5.042626126,0.264254133,5.36207057,0.571642101,5.709292793,0.392837101,5.473181681,0.646393127
20,2.557474474,0.578685185,6.988030029,0.589255651,10.12691892,0.6294594,10.12691892,0.6294594,10.22414114,0.689146457,10.97414114,0.344153103,10.19636336,0.618952221
30,3.058433933,0.501540836,10.04454504,0.669265767,15.54454504,0.800028935,15.54454504,0.800028935,15.61398949,0.98385893,15.96121171,0.842312733,13.19732282,0.839789803
40,3.531615614,0.642201557,10.35106006,0.679562768,19.55939339,0.090010287,19.83717117,0.340773449,20.75383784,1.476017122,21.1705045,0.887368491,16.48994895,0.697493307
50,4.185352851,1.010553876,10.61590841,0.997102283,25.04646396,0.141639431,25.2547973,0.433457959,25.92146396,1.792904396,26.6297973,0.936856775,20.58813063,1.416802826
60,4.825201199,1.567292034,10.33909009,0.490653381,31.04742342,0.270030862,31.25575676,0.562114065,30.50575676,1.8868453,32.65853453,0.453041845,24.11686787,2.467457956
70,5.465049548,1.996621375,10.36782733,0.397231935,35.00671621,0.19641855,35.20116066,1.055372791,36.20116066,2.684474683,37.36782733,1.687485711,27.70116066,2.637499634
80,6.54934234,2.56316801,10.36878678,0.593171014,40.8548979,0.516323064,40.25767567,1.957988543,41.16045345,2.534027683,41.9798979,1.589291907,31.31323123,3.053218803
90,7.314190688,2.644949182,10.07807958,0.605083914,45.36974624,0.510688231,45.63363513,1.948111621,46.20307958,2.611923632,46.39752402,1.937786219,34.23085735,3.528707227
100,8.148483481,3.202104343,10.92626126,0.715513715,50.21792793,0.456857895,50.67626126,1.83375416,51.30126126,2.163013302,51.59292793,1.820133457,37.67626126,4.695882423
110,9.135554051,3.639471963,11.09388738,0.316105741,55.06610961,1.005962165,55.34388738,1.570980075,56.63555405,1.61350397,57.21888738,2.030249635,41.12166516,4.603113882
120,9.817069066,3.574979496,11.1504024,0.408720527,60.03929129,1.867836109,61.0254024,1.345574594,62.67818018,1.737388419,61.9004024,2.605712504,44.21984684,3.873132764
130,11.10969519,3.924784731,11.83191741,0.37474271,64.74858408,2.075355094,66.98469519,0.752311254,68.42913964,1.659823916,65.98469519,3.363922149,48.4708063,4.221491165
140,11.98565465,3.650268466,11.40232132,0.316105741,69.6800991,1.911627837,71.88843243,0.952781827,73.91621021,1.686342195,70.31898798,4.155726378,52.04121021,4.720424494
150,12.68105855,3.714803968,11.54216967,0.493397769,74.875503,1.418027669,77.65328078,1.110937486,78.77828078,1.494330851,74.97272522,3.743667493,55.93105855,4.233355206
160,13.08479579,3.60207202,11.33479579,0.306815584,79.14035135,2.132837761,81.9459069,1.600057869,84.05701801,1.283952472,79.66812912,4.130444406,59.55701801,4.316250159
170,13.79408858,3.94889225,11.00242192,0.560051254,83.61353303,2.783535699,85.87742192,0.945261085,89.50242192,1.681530938,83.94686636,3.750360065,62.16908858,4.301700783
180,14.39227027,4.412078329,11.87838138,0.864241621,88.69782582,2.978381469,91.01727027,1.091316738,94.82282582,2.204092714,88.6006036,4.153869236,65.1006036,5.750905726
190,15.64322972,4.939487215,11.80989639,0.726748636,93.1710075,2.263420197,96.1710075,1.049875066,100.0043408,1.723118047,93.11545195,4.413652011,68.07378528,5.272548579
200,16.71363363,4.979936598,12.22752252,0.668689062,98.54696696,1.501542417,101.1303003,0.540061725,105.2830781,2.071168186,97.08863363,5.306028193,71.26918918,6.041650702
210,17.5757042,4.859166278,12.31181531,0.450051437,103.2840375,2.582959949,106.7562598,1.150851805,109.4090375,3.864956119,101.8812598,5.844862944,75.39514864,6.494655923
220,18.57666366,5.14410396,12.71555255,0.476694508,107.3405525,3.085459727,111.4238859,1.934797498,115.2016637,3.998408248,107.2711081,5.630021764,78.86833032,7.152197927
230,19.36928978,5.413710019,12.52206756,0.586630891,112.0776231,2.946343727,116.2859564,2.032528681,119.966512,3.629706396,111.8831787,5.546624766,81.49428978,7.187979721
240,19.95358258,5.6544326,12.32858258,0.612687361,116.6341381,2.743749912,120.8424715,2.079811839,125.0508048,3.782472573,116.1619159,4.950020264,85.1758048,7.638030255
250,20.9962087,5.886759311,12.30176426,0.797372227,121.2184309,2.302709086,126.079542,2.207940217,131.1350976,3.137352131,120.3156531,4.295552897,88.35731981,8.110373825
260,22.16383483,5.883743822,12.52494594,0.923167187,125.7332793,2.013362,131.0943904,1.662842836,136.2055015,3.641061692,125.4416126,4.848435856,91.78883483,8.692957807
270,23.16479429,6.148371259,12.12312762,0.984446953,131.2203498,2.077863189,136.5953498,1.424136082,141.456461,4.388844936,130.1509054,5.267277567,95.58146095,9.577554618
280,23.74908708,6.273382188,12.20742041,1.090255661,135.5268649,3.003919764,140.887976,1.526135481,145.5963093,4.451686808,133.6518649,5.288694849,97.73519819,10.6503963
290,24.75004654,6.610206521,12.61115765,0.960042759,140.0833799,2.48731349,145.6806021,1.507312423,150.4167132,4.713595061,138.2639354,5.886759311,101.194491,10.53896723
300,25.95933933,7.01060154,12.47322822,1.506672402,145.1676727,2.614359681,149.7926727,2.706801561,156.4593393,5.038777103,143.4454504,5.138475959,104.5148949,10.93807979
310,27.65474323,6.920542198,13.27974323,1.37871272,150.0297432,2.192245734,154.7936321,3.551864403,162.4880766,5.126900431,148.2102988,5.095954278,108.2936321,11.14368489
320,28.41959158,6.630486314,12.68348047,1.254159745,154.2251471,1.355287997,158.7945916,3.538206371,167.5445916,5.415847516,152.3362582,5.167599975,111.614036,11.48354969
330,29.51777326,6.957404573,12.8511066,0.599318028,160.0038844,1.364366854,164.1427733,3.504681613,172.7538844,5.687902747,156.6427733,5.520304831,115.4761066,11.35498001
340,30.68539939,6.805527211,12.78262161,0.806751985,164.1437327,1.616012659,169.5881772,3.742739886,177.5465105,5.760658399,160.3520661,5.612107997,118.5465105,11.4760217
350,31.83913663,7.102615368,12.82524774,1.228676142,169.1446922,1.292338535,175.1446922,3.91947299,183.1863588,5.453825535,165.4641366,6.171950939,122.9919144,11.35141192
360,32.79842942,7.366586014,12.63176275,1.29517147,172.8123183,1.3481526,179.3817628,3.20956566,188.9234294,5.412854784,169.353985,5.56904612,125.9512072,10.65760249
370,33.57716666,7.808495887,12.60494443,1.025334935,177.0216111,1.171287147,183.9105,3.243999684,193.3132778,5.286396472,172.3132778,5.38176075,129.3549444,10.34846189
380,34.43923723,8.131799149,12.31423723,1.203774927,181.4947928,1.531057087,188.7586817,3.22288068,197.342015,5.92793658,175.7309039,5.159381064,133.1614594,10.4053457
390,35.34297446,7.892824722,11.98186335,1.343853176,186.77353,1.292935458,193.9401967,3.350707038,201.6901967,6.379794251,179.0513078,4.989147172,135.9818634,10.75539988
400,36.70504503,8.094231866,11.78837837,1.43102743,190.8161561,0.707379532,198.1356006,3.124166556,206.4133784,7.327201772,182.6078228,4.36557627,138.955045,10.49946721
410,37.88656005,8.373882826,11.66433783,1.547972589,196.1782267,0.836337179,202.9976712,2.800118494,212.3310045,7.186369342,186.3310045,4.277191518,141.9004489,11.07847638
420,38.94307506,8.827719215,11.7764084,1.29338297,200.5125195,1.29517147,207.8041862,3.208122889,217.0125195,6.387318648,189.9430751,4.649065683,145.3041862,10.84104071
430,39.68014563,9.138023431,11.41625674,1.222064384,204.8051456,1.228047984,212.0968123,2.007220761,221.2773679,7.266928937,194.6107012,5.048415287,148.513479,11.07241526
440,40.80610509,9.584561113,11.30610509,1.08137287,208.7505495,1.132604613,216.9033273,1.97407972,225.9588829,7.375300789,197.9172162,5.49055727,153.2227718,11.52866462
450,41.76539788,9.438171937,11.77928677,1.021376462,213.3070646,1.151354543,221.6681757,1.424406959,230.0570646,7.564256632,201.1542868,5.978969057,156.9876201,10.86769834
460,43.30802401,10.09835887,11.66913512,1.326516137,218.0024685,1.44831213,225.183024,1.40312152,234.0024685,7.409354489,204.7108018,5.75446016,159.8913573,12.37703406
470,44.25342791,9.865198683,11.42009458,1.610991375,221.4200946,1.424136082,230.0034279,0.71712948,237.8506501,8.4649559,208.5450946,4.851538193,163.3506501,11.64483738
480,45.64327626,9.84758462,11.30994293,1.525376901,226.796054,1.280642923,234.0877207,0.508037254,242.9488318,8.928492504,212.3238318,5.110620447,166.5182763,11.06118994
490,46.96368017,9.997125358,10.85256905,1.730379427,232.4220135,1.610991375,238.4914579,1.228676142,247.3664579,8.814992315,216.7553468,5.029695767,170.2136802,10.65675176
500,47.57575074,10.39870674,10.29797296,1.73516641,236.8257507,1.370573684,242.1313063,0.46439593,252.422973,8.01953152,220.8813063,5.280591355,172.9785285,11.02776029
510,48.84059908,10.77650694,10.67393242,1.854361725,240.2850435,1.264422964,246.1600435,0.128800257,257.0211546,8.046618606,224.7017102,5.601993417,175.3683769,12.24510169
520,49.66100299,10.49395402,10.38322521,1.395401398,243.7026697,1.160865205,249.6193363,0.811757733,262.1887808,8.641456389,227.8693363,6.233991845,178.7165585,11.20992519
530,51.092518,10.74991028,9.981406891,1.568768291,247.2869624,2.539274831,253.7730736,1.219694356,266.2452958,10.2235997,231.2591847,5.284097094,182.1064069,11.08601332
540,52.59347746,11.003945,10.41292191,1.310716749,251.7462552,3.515233603,258.024033,1.320394395,271.024033,11.45978947,236.2601441,5.186454044,186.024033,10.40173003
550,53.10832581,10.86283377,9.774992477,1.292786253,256.7888814,3.072490947,261.5944369,0.98738181,275.1916591,12.18021506,239.3166591,4.956173666,189.7888814,10.33839109
560,54.55372971,10.92828757,9.803729713,0.97083234,261.0398408,2.80624304,265.5676186,1.110937486,279.1787297,12.85830603,242.1648408,4.698674951,192.9981742,10.26438692
570,55.61024473,11.15340907,10.29080028,1.106762323,264.8880225,2.772842839,269.4158003,0.71712948,282.5546892,12.97357535,245.7491336,4.454805631,195.8602447,10.22344875
580,56.88898197,10.99417635,10.06953752,1.258765562,269.0834264,2.331431103,274.3195375,1.338531534,287.0556486,13.00971562,249.388982,4.637350044,199.5000931,10.11177882
590,58.0427192,11.26300688,9.82049698,1.388749993,273.1816081,3.568174223,278.8760525,1.406005637,292.0566081,13.70119002,253.5982748,4.404639459,203.2788303,10.63582419
600,59.25201199,11.49458071,9.821456439,1.369447262,276.377012,3.924981324,282.4742342,0.835414069,296.2103453,15.01428075,256.6409009,4.425436785,206.502012,10.60585603
610,60.61408256,10.9606303,10.41963812,1.399542474,278.9613048,3.028860663,287.0029715,0.671280332,301.0029715,16.39057195,259.8640826,4.233218502,209.6696381,10.82800795
620,61.97615314,11.09420589,10.30948647,1.116134478,283.2955976,3.926848468,291.3789309,1.325934332,304.7261531,16.51729359,262.990042,5.123513033,212.8372642,9.979202911
630,63.53266815,11.51952516,9.991001483,1.141764662,287.2271126,3.064318243,296.3382237,1.099417635,309.3243348,16.55987779,266.6854459,5.448411253,217.5326681,10.33391202
640,64.51973872,11.34320104,9.76973872,1.243656745,291.2419609,2.174930821,300.1447387,1.330436668,312.1864054,17.25269482,270.2141832,4.939135727,221.3530721,10.57065806
650,65.84014262,11.34211261,10.28458707,1.050976912,294.8679204,1.159368709,304.1456982,0.76703896,316.1318093,17.64296759,273.8262537,4.152801003,224.7012537,10.58072657
660,67.31332431,11.87526803,10.29943542,0.98738181,298.8827687,2.097268211,307.979991,0.412478956,321.0633243,18.36761315,277.6605465,3.59080831,228.5216576,11.3128389
670,68.41150599,11.72105379,10.10595043,0.872903131,303.5642838,2.173688763,311.4948393,0.324536707,324.786506,18.89373916,281.7309504,2.89602484,231.7170615,10.51241183
680,69.62079878,12.170392,10.57913211,0.788614976,307.7596877,1.528661361,316.4819099,0.103934927,328.968021,17.71073513,285.5513543,4.296720325,235.8291321,10.40111803
690,70.80231379,12.58684339,10.37175824,0.823085133,311.9689805,2.111567933,320.6912027,0.424918293,332.6773138,17.16701501,289.4134249,4.169073379,240.024536,10.81922158
700,72.2477177,12.59193047,10.67827325,1.264422964,316.0393844,1.768094287,324.7199399,0.218722441,336.8727177,16.3274862,293.5254955,4.984273106,243.7477177,10.89071342
710,72.97089938,12.79598642,10.67923271,1.414622709,318.9292327,2.248456261,327.8042327,0.122663345,340.7208994,16.3274862,297.0542327,5.534717866,246.1236772,11.36969928
720,74.27741439,12.90833064,10.48574773,1.75824776,322.2774144,2.059305888,331.5551922,0.398686114,344.0690811,17.12944319,300.8746366,6.052464808,249.5690811,11.37039488
730,75.18115163,13.18635717,10.48670719,2.164083218,324.4589294,2.058462659,334.6950405,0.756402711,347.3478183,17.27398136,303.1811516,5.323051432,253.2089294,10.84715998
740,76.65433331,12.45962616,10.77933331,2.277184882,329.446,2.068372205,339.6682222,0.510688231,350.821,17.00082832,306.1404444,4.813296591,257.4737778,10.01913678
750,77.90529277,12.82228059,10.83584833,2.35317293,334.7247372,1.935694599,342.8914039,0.632211482,354.4886261,16.60742945,309.7664039,5.010444338,260.9886261,10.41633333
760,79.53125223,12.96390704,11.14236334,2.240549426,340.4062522,1.870931801,347.0868078,0.850517272,358.2118078,16.44955814,312.9479189,5.343559352,264.3368078,10.82259083
770,81.32387836,12.91677121,12.19887836,1.634882108,343.615545,2.232528185,351.1433228,0.945261085,361.9488784,16.0792789,316.5322117,5.491611167,267.3794339,10.99080705
780,82.65817115,12.94231325,12.00539337,1.572820852,347.4498378,2.227511067,354.9776156,1.129534756,365.8387267,16.43929396,320.8526156,4.982066605,271.1165045,11.0606493
790,84.10357505,13.05314694,12.28413061,1.499356858,351.3119084,2.614138316,358.9369084,0.760979307,369.6591306,17.25440541,325.3952417,4.527735174,274.8813528,11.40007919
800,85.29897896,13.13579068,12.13231229,1.402846533,354.673979,2.488941592,363.0350901,1.071696762,372.1323123,17.84203881,329.1045345,4.65810226,278.1600901,11.82366258
810,86.98049397,13.14820846,12.27216064,1.401195477,358.730494,3.530018973,366.8138273,1.144801724,375.5360495,16.77323568,332.7582717,5.717129611,281.9388273,11.80642154
820,87.7731201,13.36109667,12.21756454,1.75693072,361.4675645,3.982165101,369.7453423,2.539578681,378.3286757,16.90079761,336.2453423,4.003807987,284.4814534,12.02968615
830,89.31574622,13.77245641,12.218524,1.77832023,365.1490796,3.859961859,373.6907462,2.31640686,381.718524,16.34471448,339.4546351,3.899835783,287.6768573,12.26691639
840,90.58059457,13.94645017,11.88615013,1.817588112,369.4555946,3.530783934,376.8028168,2.147439618,385.2611501,17.6679223,342.4833723,4.472826046,291.5528168,11.60132163
850,91.8732207,14.00067514,12.31766514,1.800312901,373.2621096,4.672986792,379.9426651,2.758474596,389.1648874,17.71280445,345.7204429,4.583712106,295.2204429,11.60165418
860,92.74918016,14.21545249,11.98529127,1.739053063,375.763069,4.930105613,382.7769579,1.885924962,391.9575135,17.84142253,348.6102913,4.732179045,298.8186246,12.31901383
870,94.1390285,14.33237777,12.19458406,1.362669176,380.5001396,5.562460986,385.2223618,2.855577172,395.1668063,17.83907618,351.7918063,4.874228334,302.3751396,13.53442114
880,95.15387685,14.29583003,11.75109907,1.298741081,383.7927657,4.404508072,389.4594324,2.163013302,398.6122102,17.29189536,355.4316546,5.772400008,306.5427657,13.61900281
890,96.62705853,14.6592995,11.65483631,1.408062104,388.1409474,4.308332438,392.7103919,2.215353969,401.9603919,16.92044065,358.3770585,5.722390774,309.5437252,14.58223541
900,97.85024021,15.13065525,11.79468466,1.716949815,392.2946847,3.563088808,396.5863513,2.493742168,405.3502402,17.32175539,362.3641291,5.40879057,312.3502402,14.33919992
910,99.18453301,14.88163173,11.79564412,1.836592221,396.5734219,2.226818164,399.7123108,2.24957129,408.434533,18.15624701,366.3511997,4.655243957,316.5039775,13.89845504
920,100.0604925,14.78931254,11.49104802,1.912132318,399.5743814,2.803973701,402.6716036,1.221590746,411.5466036,17.76408978,370.4216036,5.506344545,319.0188258,12.93324802
930,100.7281186,14.92536732,11.35311859,1.787732546,402.6031186,3.014688834,406.3114519,0.992059524,414.5753408,18.15546078,373.7281186,5.214644325,322.0892297,12.32056396
940,102.4651892,14.61945263,11.63185583,1.546476481,405.7013003,2.671075638,409.4374114,1.510380747,417.7985225,17.54004457,376.8957447,6.038744504,325.2013003,12.5727666
950,103.7855931,14.49920177,11.73003751,1.308949489,409.4383708,1.96742374,412.8411486,1.146821964,421.3689264,18.72896969,380.2439264,5.800602619,329.4661486,12.38658424
960,105.4948859,13.9859525,11.84210808,0.918558654,412.6198859,2.153897558,416.6198859,1.722110211,424.3698859,18.94257078,383.7587747,5.664521653,332.8837747,11.6628466
970,106.537512,13.55481555,11.98195643,1.471960144,416.5236231,2.75147267,420.2597342,2.021966559,427.6902898,20.34437314,386.8430675,5.332609905,336.8152898,10.41449977
980,108.1634714,13.46114952,11.98291589,1.571716644,419.5384714,2.476510014,423.3301381,2.575930253,431.0384714,19.7739248,389.7606937,4.764637939,339.6912492,10.8707864
990,109.1366531,13.65921206,11.90054201,1.787408808,420.900542,2.798051019,426.4283198,3.119346738,434.1088753,20.13755743,392.9422087,4.984040889,342.5672087,11.04191998
1000,109.9987237,13.81492807,12.05427925,2.140962199,423.4709459,2.203304897,429.3598348,2.853076637,436.2209459,20.1161078,395.1653904,4.713595061,345.1098348,11.09820431
1010,111.138572,13.90494905,12.08301649,2.69666289,426.9996832,1.446979613,433.5830165,1.872992753,439.513572,20.02779704,398.8052387,5.087240454,348.7774609,10.09769027
1020,112.6117537,13.90482419,12.48675372,2.965139536,430.3756426,2.981876843,436.6534204,2.092295538,442.5700871,19.58434789,403.7923093,4.620597671,353.1395315,9.59045629
1030,113.1821576,13.97519021,12.45993541,3.255752269,433.8210465,2.672736148,439.8766021,2.726399856,444.7516021,18.48311083,406.765491,3.810671743,356.015491,8.625861023
1040,113.8636726,14.70427365,12.30811709,3.807633253,436.5858949,3.994933133,442.3636726,2.882203804,446.822006,17.67195064,409.6692282,3.88655684,359.4747838,9.494231517
1050,115.5590765,14.90809033,12.71185432,4.409891729,439.8507432,3.358757211,445.2951877,3.08902128,450.2396321,17.84657911,413.7118543,3.645509245,362.4201877,10.20248321
1060,116.6155916,15.05837407,12.85170267,4.321743761,443.6294804,2.895625159,447.9905916,2.962145431,451.9905916,17.7968214,417.6433693,3.659293934,365.7544804,10.28175599
1070,117.7693288,14.66707438,12.74155102,4.363985252,446.9221066,3.802563706,450.6859955,2.892825843,455.0054399,18.05973242,421.5054399,4.324242601,369.6443288,10.36511317
1080,118.798066,14.58858371,12.39528826,4.159299042,449.1452883,4.540456006,453.173066,2.707656611,457.298066,18.28656704,424.7841771,4.595228671,372.7286216,10.74822337
1090,120.0629144,14.67113779,12.64624772,3.920850799,452.2573588,4.531312526,455.2573588,2.632008574,459.8962477,18.09709964,427.9656922,4.662241619,375.604581,11.13767658
1100,121.3416516,14.549047,12.20276273,4.264182943,455.0083183,4.744514376,459.049985,2.068558722,462.8833183,18.04521071,432.0916516,4.278634474,378.7305405,11.51213799
1110,122.5648333,14.45615177,12.52316663,3.891021241,457.7315,4.277822871,461.2592777,2.512545682,464.8842777,17.99258249,434.8981666,5.449367106,381.8426111,11.2646167
1120,124.0657928,14.63986398,13.02412609,3.687807321,461.038015,3.388604269,464.4546816,2.194532347,468.1769039,18.58583483,438.6491261,5.031191291,385.3435705,11.20269547
1130,125.2611967,14.73531912,12.83064111,3.546374866,464.7611967,3.114147824,466.4139744,1.909507564,471.5389744,18.30162451,441.9417522,6.012365088,389.8584189,11.40182193
1140,126.7482672,14.70789397,13.34548946,2.816192706,467.6927117,3.024399236,468.7899339,0.941785473,474.9982672,19.00275118,445.526045,5.564333343,394.0816006,11.45403118
1150,128.6520045,15.15515182,13.9853378,2.566777896,470.0964489,3.387465548,471.3881156,0.391361189,478.7770045,19.31357747,449.6103378,5.511071908,397.1381156,11.66648479
1160,130.0418528,15.20600566,14.05574171,2.774094781,473.9307417,4.67422503,473.9446306,0.193449837,481.6251862,19.68902723,453.264075,5.762767629,401.0696306,11.24960562
1170,131.6678123,15.84189583,14.34836783,3.760222692,476.7928123,5.680165023,477.2372567,0.53142018,484.4455901,19.60338808,457.5289234,6.149469263,405.2650345,11.75326655
1180,133.0298828,15.74030909,14.86321618,3.489623065,480.5021051,6.793157641,479.3771051,0.682960603,487.5993273,20.25006668,460.8354384,6.799799153,408.1132162,11.41972452
1190,134.1002868,15.36952251,15.36417564,2.847256097,483.947509,6.173919659,482.2391756,1.171287147,490.0030645,20.13522955,464.7808423,7.381575328,412.322509,10.90050401
1200,135.0734684,15.57646165,15.14291288,2.755745961,486.3234684,6.446988243,484.1568018,1.60403138,492.3095795,20.48555084,468.4484684,7.912352626,415.6845795,11.24111446
1210,136.5883168,15.40303451,15.14387234,2.274642151,489.3244279,5.853173931,486.6160946,1.807050663,495.7549834,20.23870856,472.3522057,7.704040346,418.7549834,11.67920953
1220,137.5059429,15.23072299,15.15872069,1.792581592,493.0753874,5.026127722,488.6309429,1.483837825,498.7976096,21.21484929,475.6448318,7.713924399,422.6309429,10.70113427
1230,138.3680135,15.86010164,15.56245792,2.434401719,495.5902357,6.140742556,490.1874579,1.483837825,501.423569,21.42270055,478.423569,7.490142699,425.8957913,10.72522626
1240,139.855084,16.22146117,15.50786183,2.416906118,498.1189729,6.801614505,492.7439729,1.337810769,504.5078618,20.19921043,481.5495285,7.080146342,428.7856396,9.796383813
1250,141.4393768,15.77514894,15.96715462,1.890930269,501.9810435,6.27946757,494.5921546,0.757931314,507.175488,21.37759442,484.5643768,7.109266254,432.0088213,9.7040306
1260,142.6625585,15.86152461,15.6903363,1.748456109,504.2875585,6.280849789,496.7597807,0.699150719,510.0514474,21.18793587,488.5792252,7.174737058,435.6903363,9.445036746
1270,143.7190735,16.14133898,16.06629576,1.318640106,507.6079624,6.380791971,498.788518,1.17965652,512.788518,21.01854707,491.0662958,7.954611792,438.3440735,10.27509349
1280,144.7061441,16.24538158,16.05336633,1.202973425,509.8866997,6.321840205,501.0811441,1.340403707,514.8589219,21.14467361,494.7894774,8.092444274,441.9283663,10.438163
1290,146.0126591,16.01013616,15.77654801,0.986208915,511.7487702,5.755532765,503.4154369,1.070976536,517.276548,21.24911037,497.5959925,7.667597568,444.5404369,10.12257058
1300,146.8747297,16.04065052,15.51361858,1.307474948,514.4997297,4.620096667,504.9997297,0.80243649,518.3886186,20.76692193,500.9719519,7.876285903,447.9858408,10.85304475
1310,147.7368003,16.01767687,15.43124471,1.351154056,517.0423558,4.491804952,506.3756892,1.449909533,520.1812447,21.34812132,503.3618003,8.17155466,452.6812447,10.42484864
1320,149.1683153,16.07969878,15.45998194,1.292786253,519.1266486,4.134878743,508.7238708,1.472877213,522.8905375,21.81870623,506.6266486,8.327150484,455.8627597,10.71086402
1330,150.4053858,15.6982665,15.12760807,1.246445564,521.3081636,3.891021241,511.2109414,1.511657377,526.1137192,21.71709765,509.5859414,8.294795148,460.516497,10.67940862
1340,151.1146786,15.73025658,14.90634531,1.258765562,523.0174564,3.526738692,512.5452342,2.140962199,528.448012,21.62520071,512.4202342,8.325158027,462.7257898,10.33783131
1350,152.5184159,16.26037181,14.8656381,1.537092815,525.4906381,4.719484501,514.2961937,2.480712637,530.7406381,21.80618364,515.0739714,8.566889138,466.0878603,10.29113246
1360,153.9499309,16.50765582,14.60270867,1.501542417,527.3527087,4.466049916,516.0749309,2.671075638,533.5471531,21.90975634,517.1999309,8.509616927,469.5193753,10.42205416
1370,155.1870015,16.44168755,14.24255702,1.081729582,528.6731126,4.837203112,517.5481126,2.576229779,535.7147792,21.55957329,521.4370015,9.273639297,473.2286681,10.64343897
1380,156.3546276,16.72407935,14.17407203,1.316297417,530.9935165,4.719239254,519.4657387,2.060148772,537.924072,22.35935983,524.2018498,8.140855849,475.7296276,10.65485095
1390,157.8416982,17.05486562,13.86947594,1.379551949,532.230587,4.529737136,520.7444759,1.906778034,539.9111426,22.72066009,527.3416982,8.414145204,478.9250315,10.06244009
1400,158.8287687,17.25754666,14.07876873,1.436543563,534.3148798,3.767909906,522.1343243,2.519445976,542.2732132,21.7618192,530.8287687,9.43232474,482.2315465,10.97347039
1410,160.0936171,17.48819046,14.59361708,1.858102876,538.1352837,2.727814551,524.2186171,2.636768154,545.0102837,22.00452395,533.607506,9.905183205,486.5519504,10.7757014
1420,161.2334654,17.0381856,14.20568765,1.818543034,539.8029099,1.432240108,526.3584654,3.636396517,547.539021,22.08889692,537.1084654,9.321110548,490.2056876,10.37861569
1430,161.7483138,17.61926949,13.77609155,1.669904263,539.7899804,1.608714693,527.3733138,3.208243144,548.6372027,21.82743064,539.970536,8.884178439,493.7483138,11.3083364
1440,163.3464955,17.94381019,14.34649545,2.270228003,543.0548288,1.554935392,529.2492732,3.595478986,551.9298288,21.43765185,542.9714955,8.968760082,497.3464955,11.65043514
1450,164.8057882,18.46588237,14.63912158,1.849153126,546.1252327,1.741491662,531.6807882,4.492964322,554.1391216,20.95159029,545.6946771,9.857550218,500.7641216,11.08261972
1460,165.890081,18.86821786,14.66785882,1.8868453,548.4039699,1.71470132,533.0011921,3.425293986,556.0567477,21.61228039,549.1539699,9.325786466,504.2928588,10.93134086
1470,166.9743738,18.94677609,14.36326272,1.917371046,548.9327072,2.000867867,534.1827072,3.657342944,558.0438183,21.41618929,551.5715961,9.218435468,507.7521516,10.85949476
1480,168.2531111,18.6926386,15.04477773,2.142583389,552.1975555,1.899378553,536.017,3.529691082,560.2531111,20.97949653,555.892,10.20565914,511.1975555,11.13448929
1490,169.198515,18.73593094,15.32351497,2.843391732,553.2540705,2.158907045,537.1707372,3.364954185,561.698515,21.24374454,557.9068483,9.266647515,515.1290705,10.61445555
1500,170.5883633,19.06037354,15.42169665,2.63706077,554.88003,2.559100802,538.4633633,3.47383296,563.4911411,21.31532262,561.4355855,9.242301601,517.8383633,10.82699245
1510,171.6448783,19.12487392,15.186545,2.687706352,556.5059894,3.084521793,539.2837672,3.59848219,565.8254339,22.55443518,565.0059894,8.045899385,521.6587672,11.307927
1520,172.5347267,19.06598961,15.09028224,2.542918635,557.61806,3.261257805,540.3541711,4.074158248,568.2847267,22.60414,567.9652822,8.437337104,525.1319489,11.67008878
1530,173.8551306,18.99308476,15.23013059,2.56241531,559.7023528,2.498224678,541.549575,3.408243909,570.4384639,22.96426874,571.3551306,7.995730921,529.674575,11.58994283
1540,175.0505345,18.99614158,15.93942338,2.435352409,562.2449789,2.111750634,543.0366456,3.05410319,572.7033123,24.01246301,575.3005345,8.185659132,532.8283123,11.28948831
1550,176.2320495,18.70934894,15.87093839,2.270058057,563.8570495,2.123047396,544.1348273,3.547951939,574.5931606,23.59984208,578.4681606,8.499659579,536.2598273,12.18439538
1560,177.2885645,19.08437447,15.92745341,2.425112954,564.2746756,2.007797301,544.8441201,3.504186209,576.5663423,23.57376131,581.5107867,8.416964608,539.6913423,12.49888884
1570,178.5117462,19.19156997,15.95619065,2.063516865,566.3728573,3.494539391,545.9006351,3.217669197,579.0950795,23.11631051,584.3450795,8.29088727,543.8034129,13.52665122
1580,179.596039,19.35741436,15.67937233,2.112572594,567.4988168,3.750977239,547.471039,3.090269975,581.3321501,23.07521752,587.6932612,8.140073861,546.8043723,13.59930043
1590,181.1942207,19.38677957,15.81922067,2.117224336,570.2497762,4.792250367,548.7081096,3.164168118,583.4303318,23.15018232,591.777554,8.1471564,550.3747762,13.83439309
1600,182.4035135,19.44026741,15.95906902,2.204005193,572.3479579,5.685663962,549.584069,3.09812518,586.1535135,22.08742974,594.7785135,8.880204091,553.834069,14.15591913
1610,183.2794729,19.60330935,16.12669515,2.419379065,573.8489174,5.834523688,551.015584,2.664061227,587.9461396,22.28654753,598.7794729,9.114074721,556.9878063,14.60761207
1620,184.3776546,19.28317048,15.82209905,2.298097039,574.6832102,6.204961177,551.8637657,2.954712181,590.2248768,22.41262183,601.9748768,9.163277993,560.5165435,14.59853705
1630,185.267503,19.30116857,15.39250296,2.45452467,574.892503,6.716940073,552.4202807,2.639400535,592.1841696,23.62737185,605.2813918,9.481056486,563.1147252,13.88662482
1640,185.949018,19.01036308,14.92124019,2.228896228,575.1573513,5.823834859,552.8656846,2.911967113,593.9906846,23.91381936,609.074018,9.528607836,566.6434624,13.61898865
1650,186.9360885,19.4331217,14.83886632,2.370325159,576.3388663,4.689716554,553.6860885,2.556385735,595.8527552,23.85879888,612.5471997,8.941187295,569.6999774,13.02539365
1660,188.0203813,19.31252872,14.937048,1.986159673,577.0064924,4.413652011,554.7287147,2.978381469,598.3676036,23.55161622,615.1176036,8.498729026,572.8676036,13.01896468
1670,188.9657852,19.43056052,15.39634079,1.364649596,579.0491186,4.768280289,555.6324519,2.901614599,600.243563,23.26692766,617.8824519,8.11558096,576.0074519,12.72120629
1680,189.8834114,19.23449151,15.14730025,1.699105611,579.7723003,4.313031145,556.425078,3.173299584,603.4806336,24.34071267,621.1056336,7.329254969,580.1334114,12.37307473
1690,191.3843708,18.99710626,15.18992638,1.722110211,581.1899264,4.892399308,557.5093708,3.655918591,606.1899264,23.61502419,624.7177042,7.565990547,583.981593,12.13753806
1700,192.5519969,18.56973011,15.51033028,1.345574594,584.1492192,4.276199204,558.4547747,4.203356977,608.6353303,24.00256384,628.0103303,7.053231244,587.7047747,11.6351426
1710,193.6362897,18.52130072,15.53906752,1.525629803,584.6501786,4.475025002,559.2057342,4.48660558,610.2057342,24.54561608,631.1918453,6.66322249,590.9418453,11.29534756
1720,194.4428048,18.67538652,15.42891587,1.226633454,585.7066936,4.408841776,560.1233603,4.685148587,612.3178048,23.13970587,633.7622492,6.610527519,593.7205825,12.0970229
1730,195.8743198,18.3689784,15.36043088,1.336368074,586.7770975,4.476145622,561.2770975,5.428299475,615.0826531,23.10939998,638.9437642,6.684697838,597.0270975,11.55547209
1740,197.1669459,18.59662579,15.36139034,1.640888611,587.8891681,4.33564753,562.1947237,5.808013834,617.8058348,23.64279737,642.4586126,7.109347655,601.4308348,11.81499623
1750,198.5706831,18.90504823,15.3623498,1.797739493,590.0429054,5.620145367,563.1123498,5.73350425,619.1401276,23.66082185,646.2373498,7.719049108,604.834572,12.24670843
1760,200.016087,18.51376907,15.46053148,1.98645102,591.5994204,5.148976585,564.1966426,6.348756805,621.7521981,22.72687401,649.266087,8.512812602,608.266087,13.2275462
1770,201.4476021,18.91551432,15.69760205,1.845393832,593.0726021,6.073082434,565.0448243,6.158308901,623.1837132,22.81054554,652.2392687,8.282507038,611.6837132,13.40546173
1780,202.5318948,19.02755474,15.8374504,1.548720101,595.518006,7.027722881,566.0457837,6.110132497,625.4207837,22.35077401,655.8513393,8.582187086,614.2124504,13.25123742
1790,203.074521,19.06643478,15.57452097,1.507312423,596.6578543,6.52239731,566.7272987,6.291283408,627.449521,22.40124935,657.9078543,7.968906589,616.6439654,13.34202552
1800,204.7977027,18.94622629,16.01992487,1.228676142,598.8393693,6.431350443,568.0477027,6.247592129,629.2004804,22.18692509,660.9365915,7.81782843,620.1171471,13.95927996
1810,206.1736621,19.39991926,15.88199544,1.356710573,599.8819954,7.129127568,569.0486621,6.669472789,630.8403288,21.47259055,664.1736621,8.760333405,622.812551,13.81202341
1820,207.3135105,19.61909658,15.92462157,1.1387195,601.4662882,5.956277164,569.8968438,6.639731467,632.2857327,20.48788599,667.8273993,10.76452507,626.3551771,14.36512678
1830,208.7866921,19.7955503,15.87002547,1.191372017,603.5922477,5.917351291,571.0922477,6.988664764,634.1478033,20.04685869,670.7728033,10.56994633,630.1478033,15.06852916
1840,210.2598738,19.93770197,15.6626516,0.934382677,604.6209849,4.526840394,572.0932072,7.185080779,635.8848738,20.75176625,673.7043183,9.999787806,633.0932072,15.36863137
1850,211.1636111,20.17019597,16.08027772,1.069354253,606.6774999,5.407613517,572.9552777,7.077693833,638.3997222,20.50830718,676.8163888,9.824992539,636.7191666,15.43479915
1860,212.5812372,20.52607684,15.80345941,1.193636678,607.8867927,6.474397584,573.859015,7.068639443,639.859015,20.10937493,679.7756816,10.08472978,639.1784594,15.28540214
1870,214.0683078,20.48737755,16.06830775,1.047483757,610.2627522,5.381975806,575.1377522,7.797816448,642.9294189,20.38249218,682.7766411,10.46693427,643.3877522,15.45514467
1880,214.9303783,20.61340396,16.01371166,0.583663927,611.6387117,4.999344093,575.5831561,7.992400905,644.7081561,20.0904206,685.1942672,9.555232553,646.1387117,16.1505265
1890,216.3896711,20.4573857,15.80633778,0.649073414,613.0841156,4.860833325,576.4313378,8.316928297,646.7507822,20.08596494,688.3341156,8.736453358,649.9174489,15.12181759
1900,217.5156306,20.27257353,16.00174169,0.527412154,614.7239639,4.023129502,577.4878528,8.816611531,649.5572972,19.53561957,692.0156306,9.29981166,654.2239639,15.16614519
1910,218.3777011,20.10294685,16.47492337,0.453041845,616.3777011,3.134891752,578.3082567,9.138867781,651.2110345,19.54064496,695.0443678,10.72936219,656.9193678,15.98157938
1920,219.6147717,20.58784064,16.60088283,0.646393127,617.8647717,4.274349275,579.3508828,8.731395565,652.8092162,18.92330402,697.6425495,11.56298172,660.7536606,16.00565342
1930,221.1573978,20.8007523,16.40739784,0.677857463,618.0879534,4.128202087,580.1157312,9.001221625,654.8657312,19.16778378,700.2546201,10.36243289,664.1573978,16.74346888
1940,222.3528017,20.40539182,16.35280175,0.257600514,618.4083573,2.760152416,581.1583573,9.20587155,656.6305795,18.74833326,702.450024,9.611813558,667.0333573,16.5870436
1950,222.8259834,19.79326992,16.15931676,0.349161252,620.6176501,1.268535415,581.6176501,9.838059912,658.5204279,18.61612702,705.5620945,9.034719553,669.8954279,16.38483942
1960,224.7019429,19.31428659,16.07694289,0.311804782,622.2991651,1.874639883,582.9658318,10.12430458,660.5769429,19.108638,708.7297207,9.207128713,672.7991651,16.78811078
1970,225.8279023,19.50621142,16.43901346,0.205066987,623.8417912,1.034698918,583.744569,10.26243224,662.3973468,18.93584849,711.0223468,8.862134215,675.7584579,16.88506216
1980,226.5927507,20.04873499,15.98163958,0.53142018,623.7594174,0.98385893,584.4816396,10.20864512,663.5371951,19.27452542,713.7594174,8.290608066,679.5649729,17.7063561
1990,227.9687102,19.61198652,16.01037682,0.430779512,626.3714879,0.97361012,585.4270435,10.52885878,665.7187102,20.16306021,717.0103768,7.692689331,683.0520435,17.07422973
2000,228.9974474,19.47863066,15.7335585,0.397231935,626.6363363,1.38736027,586.1918918,10.78205456,667.4835585,18.64620448,719.5807807,8.566348711,685.9557807,17.43759818


==> AssetSelling_tau0p5_UCB_BQRL_final_policy.csv <==
state,h_1,h_2,h_3,h_4,h_5,h_6,h_7,h_8,h_9,h_10
state_0,1,1,1,1,1,1,1,1,1,0
state_1,1,1,1,1,1,1,1,1,1,0
state_2,1,1,1,1,1,1,1,1,1,0
state_3,1,1,1,1,1,1,1,1,1,0
state_4,1,1,1,1,1,1,1,1,1,0
state_5,1,1,1,1,1,1,1,1,1,0
state_6,1,1,1,1,1,1,1,1,1,0
state_7,1,1,1,1,1,1,1,1,1,0
state_8,1,1,1,1,1,1,1,1,1,0
state_9,1,1,1,1,1,1,1,1,1,0
state_10,1,1,1,1,1,1,1,1,1,0
state_11,1,1,1,1,1,1,1,1,0,0
state_12,1,1,1,1,1,1,1,1,0,0
state_13,1,1,1,1,1,1,1,1,0,0
state_14,1,1,1,1,1,1,1,1,0,0
state_15,1,1,1,1,1,1,1,1,0,0
state_16,1,1,1,1,1,1,1,0,0,0
state_17,1,1,1,1,1,1,1,0,0,0
state_18,1,1,1,1,1,1,0,0,0,0
state_19,1,1,1,1,1,0,0,0,0,0
state_20,1,1,1,1,0,0,0,0,0,0
state_21,1,0,0,0,0,0,0,0,0,0
state_22,0,0,0,0,0,0,0,0,0,0
state_23,0,0,0,0,0,0,0,0,0,0
state_24,0,0,0,0,0,0,0,0,0,0
state_25,0,0,0,0,0,0,0,0,0,0


==> AssetSelling_tau0p5_plot.csv <==
episode,ucb_bqrl_mean,ucb_bqrl_std,ucbvi_mean,ucbvi_std,eps_q_mean,eps_q_std,sarsa_mean,sarsa_std,thompson_mean,thompson_std,ppo_mean,ppo_std,trpo_mean,trpo_std
1,0.708334,1.11E-16,0.472222667,0.167820212,0.472222667,0.167820212,0.472222667,0.167820212,0.472222667,0.167820212,0.472222667,0.167820212,0.472222667,0.167820212
10,0.90278,0.137494085,3.694448,0.314270073,6.736117333,0.019641541,6.847228667,0.167820212,6.722228667,0.306815564,6.847228667,0.167820212,5.097227,0.797372754
20,1.000003,0.245328653,6.902785667,1.010553654,12.73612233,1.323023058,13.93056867,0.167820212,13.80556867,0.306815564,13.93056867,0.167820212,9.333341667,0.913504262
30,1.013892,0.241365086,9.027788,1.590747735,19.291684,1.35699635,21.01390867,0.167820212,20.88890867,0.306815564,21.01390867,0.167820212,13.694456,1.156870124
40,1.013892,0.241365086,9.125010667,1.724349614,25.319467,1.453101072,28.09724867,0.167820212,27.97224867,0.306815564,28.09724867,0.167820212,17.80556933,1.760001979
50,1.013892,0.241365086,9.125010667,1.724349614,30.63891633,2.250602434,35.18058867,0.167820212,35.05558867,0.306815564,34.694476,0.520789068,21.77779467,2.181660482
60,1.013892,0.241365086,9.125010667,1.724349614,35.36114367,3.211371016,42.26392867,0.167820212,42.13892867,0.306815564,41.50003733,0.913507942,25.83335367,2.595625001
70,1.013892,0.241365086,9.125010667,1.724349614,39.70836967,3.5635793,49.34726867,0.167820212,49.22226867,0.306815564,48.38893233,1.188458051,30.138913,3.184949007
80,1.013892,0.241365086,9.125010667,1.724349614,44.37504067,3.699352666,56.31949733,0.289342859,56.30560867,0.306815564,54.70838133,1.951976188,34.375028,3.826229215
90,1.013892,0.241365086,9.125010667,1.724349614,47.80560067,3.665776829,62.30561467,1.812168185,63.38894867,0.306815564,60.180609,2.295414907,38.63891933,4.452073197
100,1.013892,0.241365086,9.125010667,1.724349614,51.68060467,2.996592344,68.916732,2.478613643,70.47228867,0.306815564,65.652836,3.589523203,42.763922,5.170729758
110,1.138893,0.411545859,9.125010667,1.724349614,54.75005167,2.614950293,75.23618267,2.751333575,77.55562867,0.306815564,70.61117233,5.412005956,46.458369,5.710709776
120,1.152782,0.430782958,9.125010667,1.724349614,58.68060967,2.075076153,81.93063333,2.587438007,84.63896867,0.306815564,75.63895367,7.105881581,50.19448333,6.302581998
130,1.152782,0.430782958,9.125010667,1.724349614,61.375057,2.328366531,89.01397333,2.587438007,91.72230867,0.306815564,80.791736,8.638785261,54.02781967,6.970279687
140,1.152782,0.430782958,9.125010667,1.724349614,63.87506267,2.596292342,95.87509067,2.542919644,98.80564867,0.306815564,85.93062933,10.17283953,57.83337933,7.630647412
150,1.152782,0.430782958,9.125010667,1.724349614,66.958402,3.434572161,102.9584307,2.542919644,105.8889887,0.306815564,91.06952267,11.70690005,61.66671633,8.41920697
160,1.152782,0.430782958,9.125010667,1.724349614,69.430628,3.645507953,110.0417707,2.542919644,112.9723287,0.306815564,96.22230467,13.22457976,65.45838667,9.197169727
170,1.152782,0.430782958,9.125010667,1.724349614,71.77785367,3.735670585,116.152888,3.092392004,120.0556687,0.306815564,101.5556407,14.53016578,69.20838967,10.03887128
180,1.152782,0.430782958,9.125010667,1.724349614,74.05563467,3.577892579,121.7084483,3.213649104,127.1390087,0.306815564,106.1250867,15.17232601,73.09728167,10.76309146
190,1.152782,0.430782958,9.125010667,1.724349614,76.18063733,3.247924045,127.2917883,3.674864122,134.1251263,0.328083831,110.2500883,15.41198706,76.972285,11.43177902
200,1.152782,0.430782958,9.125010667,1.724349614,78.263974,2.911573498,133.3195723,3.587582528,141.2084663,0.328083831,114.694535,16.07846105,80.83340033,12.0439496
210,1.152782,0.430782958,9.125010667,1.724349614,80.11119933,2.847261936,138.6668003,3.690419986,148.2918063,0.328083831,119.2362023,16.63613804,84.66673767,12.56998922
220,1.152782,0.430782958,9.125010667,1.724349614,81.63897933,3.034213193,143.9029173,4.581100436,154.7501463,0.562113793,123.680649,17.32055785,88.50007467,13.14797348
230,1.152782,0.430782958,9.125010667,1.724349614,83.16675933,3.222291202,149.8612573,6.066215744,161.8334863,0.562113793,128.0695403,17.94698327,92.38896733,13.65303811
240,1.152782,0.430782958,9.125010667,1.724349614,84.63898333,3.392256033,155.1807083,6.474872042,168.9168263,0.562113793,132.3751003,18.33825623,96.23619367,14.28870322
250,1.152782,0.430782958,9.125010667,1.724349614,86.02787333,3.537563397,160.1946033,7.782064927,176.0001663,0.562113793,136.6806603,18.76046693,100.0417527,14.73425683
260,1.152782,0.430782958,9.125010667,1.724349614,87.52787533,3.54116023,164.7501653,8.480025495,182.8335063,0.914770509,140.888998,19.14123125,103.833423,15.06839708
270,1.152782,0.430782958,9.125010667,1.724349614,89.05565533,3.518206197,168.9168383,9.015864892,189.2918463,1.797953837,144.7778913,19.28580337,107.6945383,15.40811211
280,1.152782,0.430782958,9.125010667,1.724349614,90.54176833,3.456250844,172.2501773,9.015864176,194.9029637,3.423152748,148.7501187,19.48992682,111.5834317,15.79120082
290,1.152782,0.430782958,9.125010667,1.724349614,91.79176833,3.456250844,176.1807383,9.68779256,200.639081,4.878183529,152.6390117,19.78933973,115.4862123,16.15557076
300,1.152782,0.430782958,9.125010667,1.724349614,93.04176833,3.456250844,180.6946323,10.51202387,205.597419,6.194599185,156.1529043,20.01417007,119.4862147,16.38590484
310,1.152782,0.430782958,9.125010667,1.724349614,94.41676933,3.606685572,184.1668583,10.87284265,211.5696457,6.291007479,159.8334633,20.01511428,123.236218,16.96238201
320,1.152782,0.430782958,9.125010667,1.724349614,95.66677133,3.266528509,187.1668623,10.75500239,217.9863177,6.298363294,163.30569,20.07871744,126.888998,17.3913334
330,1.152782,0.430782958,9.125010667,1.724349614,96.73621767,2.711084364,190.1390883,10.67644235,223.9585443,6.616219091,166.958472,19.81530791,130.50011,17.5841479
340,1.152782,0.430782958,9.125010667,1.724349614,97.833442,2.230896079,193.0557583,10.67644235,229.8335503,7.337836392,170.6945877,19.59012547,134.1112233,17.77703943
350,1.152782,0.430782958,9.125010667,1.724349614,98.80566533,1.934509373,197.3613183,11.80396716,236.7918903,7.430938501,174.22237,19.65441731,137.7223367,17.9700073
360,1.152782,0.430782958,9.125010667,1.724349614,99.77788867,1.67821191,201.3891003,12.52424813,243.3752303,7.784204477,178.4445947,19.81639869,141.3195613,18.15652703
370,1.152782,0.430782958,9.125010667,1.724349614,100.7362233,1.471314943,204.7224363,11.62563408,249.2085703,8.854734336,182.1251553,19.49224057,144.8195653,18.27214306
380,1.152782,0.430782958,9.125010667,1.724349614,101.56956,1.212567437,207.9168833,10.91745549,253.680797,8.707457661,185.736272,19.10945537,148.291792,18.40174507
390,1.152782,0.430782958,9.125010667,1.724349614,102.2917873,1.143124706,210.8335523,10.59026799,257.264135,9.039284364,189.3473887,18.72708643,151.7640187,18.53252246
400,1.152782,0.430782958,9.125010667,1.724349614,102.9862373,1.144808958,214.0557773,10.80820707,260.7363617,9.224328529,192.8751707,18.24057185,155.2362453,18.66445055
410,1.152782,0.430782958,9.125010667,1.724349614,103.6806873,1.179662127,216.8335573,10.67332867,264.0696983,9.558918366,195.9723977,17.34141445,158.708472,18.79750509
420,1.152782,0.430782958,9.125010667,1.724349614,104.4584713,1.20233693,219.6113373,10.54038478,267.403035,9.89389122,199.0001797,16.40145772,162.3056997,19.05333037
430,1.152782,0.430782958,9.125010667,1.724349614,105.1112543,1.311604295,222.3891173,10.40944952,271.4030397,11.11754064,201.9446277,15.45198921,165.9168163,19.32674754
440,1.152782,0.430782958,9.125010667,1.724349614,105.5557023,1.350730781,225.0974523,10.37715482,275.4447107,12.51786396,204.9307433,14.6861486,169.527933,19.60422359
450,1.152782,0.430782958,9.125010667,1.724349614,105.9723723,1.350730781,227.7502313,10.42504176,279.194714,13.64929965,207.5974147,14.33131651,173.0279377,19.84853656
460,1.152782,0.430782958,9.125010667,1.724349614,106.3890423,1.350730781,230.458568,10.24021784,282.3891607,14.02816607,210.027973,14.23366775,176.3612743,20.05331948
470,1.152782,0.430782958,9.125010667,1.724349614,106.8057123,1.350730781,233.0974613,10.00197794,285.6947193,14.36712857,212.5279763,14.20355065,179.694611,20.27887497
480,1.152782,0.430782958,9.125010667,1.724349614,107.2223823,1.350730781,235.7363547,9.773725167,289.028056,14.69646483,215.0696467,14.20835875,182.7779477,20.2468866
490,1.152782,0.430782958,9.125010667,1.724349614,107.6390523,1.350730781,238.375248,9.556175175,292.3336153,14.98852177,217.8752067,14.41260526,185.9723943,20.34838267
500,1.152782,0.430782958,9.125010667,1.724349614,108.0557223,1.350730781,241.0141413,9.350075071,295.5280653,15.13044967,220.8335437,14.74022392,189.027951,20.64175556
510,1.152782,0.430782958,9.125010667,1.724349614,108.4862813,1.370297404,243.7919213,9.251558357,298.7225153,15.27358475,223.6113237,14.95201886,192.0835077,20.94391537
520,1.152782,0.430782958,9.125010667,1.724349614,109.0279523,1.546483027,246.5697013,9.156195824,301.9169653,15.41789341,226.3891037,15.17103099,195.1390643,21.25448734
530,1.152782,0.430782958,9.125010667,1.724349614,109.5835123,1.756939669,249.3474813,9.064087028,305.1114153,15.56334298,229.0418857,15.325073,198.194621,21.57310817
540,1.152782,0.430782958,9.125010667,1.724349614,110.1390723,2.024267699,252.1252613,8.975332141,308.3058653,15.70990178,231.680779,15.48672755,201.2501777,21.89942654
550,1.152782,0.430782958,9.125010667,1.724349614,110.6946323,2.327472738,254.7224843,8.868654056,311.5003153,15.85753905,234.0280057,15.40238681,204.3057343,22.23310353
560,1.152782,0.430782958,9.125010667,1.724349614,111.1807473,2.658281973,257.2224843,8.868654056,314.6947653,16.00622496,236.305787,15.23678167,207.555737,22.57273576
570,1.152782,0.430782958,9.125010667,1.724349614,111.5974173,2.997964231,259.7224843,8.868654056,317.8614373,16.11899357,238.5696797,15.07953028,210.9585187,22.82783554
580,1.152782,0.430782958,9.125010667,1.724349614,111.9307533,3.233482118,262.2224843,8.868654056,320.9169973,16.08580982,241.083572,14.61455082,214.4307453,22.99814605
590,1.152782,0.430782958,9.125010667,1.724349614,112.2085333,3.402095487,264.8474853,8.692282851,323.9725573,16.05496072,243.5557973,14.19167858,217.902972,23.16886977
600,1.152782,0.430782958,9.125010667,1.724349614,112.4863133,3.57355041,267.4863753,8.496334681,326.9864503,16.0347627,246.0002447,14.01691738,221.5140887,23.5115249
610,1.152782,0.430782958,9.125010667,1.724349614,112.7640933,3.747456883,270.055822,8.245731795,329.8753423,16.09113385,248.3752467,13.96554726,225.1252053,23.85572719
620,1.152782,0.430782958,9.125010667,1.724349614,113.0418733,3.923488928,272.5558253,7.942587049,332.7920123,16.22222994,250.8752467,13.96554726,228.694655,24.2514786
630,1.152782,0.430782958,9.125010667,1.724349614,113.3196533,4.101372866,275.1391607,7.704403064,335.7086823,16.3593516,253.3752467,13.96554726,232.2363267,24.68148702
640,1.152782,0.430782958,9.125010667,1.724349614,113.5002103,4.171281624,277.6947167,7.625884566,338.4864623,16.51928931,255.9724697,14.0604642,235.8474433,25.0293301
650,1.152782,0.430782958,9.125010667,1.724349614,113.6391003,4.20215264,280.1947167,7.625884566,341.1253523,16.69792217,258.7502497,14.25124331,239.45856,25.37848633
660,1.152782,0.430782958,9.125010667,1.724349614,113.7779903,4.241903459,282.6947167,7.625884566,343.7642423,16.87695031,261.4446957,14.40911788,243.0696767,25.72890225
670,1.152782,0.430782958,9.125010667,1.724349614,113.9168803,4.290287267,285.1947167,7.625884566,346.4031323,17.0563613,264.0280303,14.52528316,246.6807933,26.08052708
680,1.152782,0.430782958,9.125010667,1.724349614,114.0557703,4.347015809,287.6947167,7.625884566,349.0420223,17.23614317,266.6391427,14.65443373,250.29191,26.43331259
690,1.152782,0.430782958,9.125010667,1.724349614,114.1946603,4.411767194,290.05583,7.535808231,351.6809123,17.41628444,269.4724787,14.53102065,253.9030267,26.78721292
700,1.152782,0.430782958,9.125010667,1.724349614,114.3335503,4.484193889,292.4169433,7.449822414,354.3198023,17.59677407,272.2780373,14.42513735,257.4030313,27.2713401
710,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,294.7780567,7.368070326,356.9586923,17.77760146,274.9447083,14.1504027,260.875258,27.78796743
720,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,297.13917,7.290694389,359.5975823,17.95875639,277.6947123,13.97194945,264.3474847,28.30470632
730,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,299.5002833,7.217835344,362.3475843,18.12005597,280.5280503,13.68334224,267.8197113,28.82155076
740,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,301.8613967,7.149631281,365.0420303,18.29128345,283.1669437,13.39208863,271.3197153,29.33504972
750,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,304.1530667,7.20775315,367.6809203,18.47241337,285.805837,13.10613828,274.9308287,29.83521391
760,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,306.51418,7.400280926,370.3198103,18.65385277,288.4447303,12.8258459,278.2502753,29.96440023
770,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,308.8752933,7.593007844,372.9587003,18.8355927,290.6530673,12.55944451,281.444722,29.9387673
780,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,311.1114087,7.671810567,375.5975903,19.01762454,292.736404,12.32362238,284.6391687,29.91827089
790,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,313.3336353,7.742141842,378.167037,19.21430149,295.0280757,11.64616697,287.8336153,29.90292157
800,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,315.555862,7.81677691,380.6670403,19.48882726,297.3614133,11.31069573,291.028062,29.89272726
810,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,317.7780887,7.895593723,383.0698207,19.69697835,299.9725287,11.11050755,294.2225087,29.88769325
820,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,319.9864267,7.970001847,385.4864887,19.78925015,302.375309,10.87660724,297.4169553,29.88782213
830,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,322.0697667,7.970001847,387.889268,19.89724197,304.8892013,10.5895102,300.611402,29.89311384
840,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,324.22255,7.872104673,390.1670493,20.06841255,307.3753157,10.26058631,303.8058487,29.90356564
850,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,326.347556,7.81337011,392.389276,20.25078915,309.805874,10.15418851,307.1114073,29.77968527
860,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,328.430896,7.81337011,394.6115027,20.433426,312.2780993,10.09818194,310.444744,29.62420405
870,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,330.45868,7.89168537,396.8337293,20.61631618,314.6392127,9.972466328,313.7780807,29.47182988
880,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,332.54202,7.89168537,399.055956,20.79945302,317.000326,9.872538362,317.1114173,29.32261118
890,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,334.62536,7.89168537,401.2781827,20.98283005,319.3614393,9.799186986,320.319756,29.16207431
900,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,336.7087,7.89168537,403.5004093,21.16644103,321.7642197,9.775889337,323.514206,29.00048921
910,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,338.736484,7.970005606,405.722636,21.35027992,324.208667,9.795206755,326.708656,28.83933655
920,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,340.722601,8.107077559,407.8615307,21.42387798,326.8336713,9.9741219,329.903106,28.67862361
930,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,342.805941,8.107077559,409.9448707,21.42387798,329.4725647,10.18842932,333.097556,28.51835783
940,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,344.889281,8.107077559,412.0282107,21.42387798,332.111458,10.42426022,336.292006,28.3585468
950,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,346.930954,8.165827027,414.1115507,21.42387798,334.6531283,10.57549615,339.861456,28.63049312
960,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,348.736514,8.252535733,416.1948907,21.42387798,337.1531317,10.69304008,343.4725727,28.95209032
970,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,350.542074,8.342968462,418.2782307,21.42387798,339.653135,10.820008,347.0836893,29.27542607
980,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,352.347634,8.437005465,420.3615707,21.42387798,342.2642503,11.08420518,350.694806,29.60044338
990,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,354.1670827,8.544466703,422.4449107,21.42387798,344.8892547,11.37923177,354.3059227,29.92708748
1000,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,356.0559747,8.707978366,424.5282507,21.42387798,347.472592,11.43381975,357.9170393,30.25530567
1010,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,357.8754237,8.794715869,426.6115907,21.42387798,350.1114853,11.43179169,361.528156,30.58504727
1020,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,359.8198737,8.708310337,428.6949307,21.42387798,352.6114887,11.60911219,365.1392727,30.91626354
1030,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,361.7643237,8.625512874,430.7782707,21.42387798,355.111492,11.79358257,368.7503893,31.2489076
1040,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,363.7087737,8.546428348,432.8616107,21.42387798,357.6114953,11.98487269,372.361506,31.58293432
1050,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,365.6532237,8.471160746,434.8060607,21.45734689,360.1114987,12.18266132,375.9726227,31.91830029
1060,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,367.5976737,8.399812676,436.7505107,21.49255883,362.611502,12.38663715,379.5837393,32.25496375
1070,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,369.5421237,8.332484823,438.6949607,21.52950525,365.222616,12.57369341,383.194856,32.59288449
1080,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,371.3893507,8.403876608,440.5838547,21.49363555,368.000396,12.7290673,386.8059727,32.93202379
1090,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,373.2226887,8.497421493,442.3894147,21.34702449,370.778176,12.88556186,390.4170893,33.27234441
1100,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,375.1254717,8.425105463,444.1949747,21.20121934,373.555956,13.04313675,394.028206,33.61381046
1110,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,376.9171427,8.346711099,446.0005347,21.05623684,376.0559593,13.24784246,397.6393227,33.95638739
1120,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,378.6949247,8.483108494,447.8060947,20.91209411,378.6392967,13.56792711,401.2504393,34.3000419
1130,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,380.4449287,8.615645892,449.5422097,20.84034311,381.1393,13.78415626,404.861556,34.64474194
1140,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,382.1532657,8.743859108,451.2088797,20.84034311,383.583748,13.93101423,408.4726727,34.9904566
1150,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,383.8616027,8.879739538,452.8755497,20.84034311,385.86153,13.85784958,412.0837893,35.3371561
1160,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,385.4449387,8.921352496,454.5422197,20.84034311,388.139312,13.78642348,415.694906,35.68481175
1170,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,386.9727187,8.904471415,456.2088897,20.84034311,390.3615387,13.64168575,419.3060227,36.03339586
1180,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,388.5004987,8.891898209,457.8755597,20.84034311,392.611543,13.53590066,422.9171393,36.38288175
1190,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,390.0282787,8.883651166,459.5422297,20.84034311,395.3615453,13.68801924,426.528256,36.73324368
1200,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,391.5560587,8.879742342,461.2088997,20.84034311,397.8615487,13.45821602,430.1393727,37.08445681
1210,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,393.0560607,8.913957332,462.8755697,20.84034311,400.264329,13.10334931,433.7504893,37.4364972
1220,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,394.4449507,9.085644851,464.5422397,20.84034311,402.6254423,12.70041289,437.361606,37.78934172
1230,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,395.8338407,9.258315782,466.0283527,20.72872909,405.0143337,12.34257564,440.9727227,38.14296806
1240,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,397.2227307,9.431916116,467.4172427,20.68587707,407.0976703,12.0055464,444.5838393,38.49735467
1250,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,398.6116207,9.606395465,468.750578,20.70343729,409.181007,11.6687015,448.194956,38.85248075
1260,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,400.0005107,9.781706793,469.8616913,20.85059195,411.2643437,11.3320574,451.8060727,39.2083262
1270,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,401.3894007,9.957806157,470.9728047,20.9985526,413.3476803,10.99563252,455.4171893,39.56487162
1280,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,402.7782907,10.13465248,472.083918,21.14730233,415.431017,10.65944764,459.028306,39.92209824
1290,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,404.1671807,10.31220733,473.1950313,21.29682462,417.5421313,10.31728389,462.6394227,40.27998796
1300,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,405.6671827,10.36270348,474.3061447,21.44710329,419.9032447,9.925245058,466.3199827,40.55910511
1310,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,407.1949627,10.3846468,475.417258,21.59812257,422.264358,9.545404906,470.069986,40.76035808
1320,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,408.7227427,10.41025056,476.5283713,21.74986702,424.6254713,9.179277915,473.8199893,40.96344777
1330,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,410.2505227,10.43948782,477.6394847,21.90232157,426.9865847,8.828570331,477.5699927,41.16834701
1340,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,411.7783027,10.47232815,478.750598,22.0554715,429.2921427,8.49237452,481.319996,41.37502892
1350,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,413.3060827,10.50873777,479.8617113,22.20930243,431.3754793,8.152342045,485.0699993,41.5834669
1360,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,414.8338627,10.54867973,480.9728247,22.36380029,433.458816,7.81232464,488.8200027,41.7936347
1370,1.152782,0.430782958,9.125010667,1.724349614,114.3613283,4.499568341,416.3616427,10.59211405,482.083938,22.51895136,435.7365963,7.487133474,492.570006,42.00550633
1380,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,417.8060887,10.47829752,483.1950513,22.67474223,438.0977097,7.188232711,496.3200093,42.21905616
1390,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,419.3338687,10.28974157,484.3061647,22.83115981,440.458823,6.915514023,500.0700127,42.43425884
1400,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,420.8616487,10.10148532,485.417278,22.9881913,442.8199363,6.672188676,503.820016,42.65108935
1410,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,422.3894287,9.913545864,486.5283913,23.14582421,445.1810497,6.461578143,507.5700193,42.869523
1420,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,423.9172087,9.725941561,487.6395047,23.30404634,447.542163,6.286971076,511.3200227,43.08953541
1430,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,425.4449887,9.538692187,488.750618,23.46284575,449.9032763,6.15143409,515.070026,43.31110251
1440,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,426.9727687,9.351819061,489.8617313,23.62221082,452.3477237,6.112180853,518.8200293,43.53420057
1450,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,428.5005487,9.165345197,490.9728447,23.78213016,454.833838,6.12473663,522.5700327,43.75880616
1460,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,430.0283287,8.979295471,492.0700693,23.92478081,457.3338413,6.165239428,526.320036,43.98489621
1470,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,431.5561087,8.793696802,493.042296,23.90824643,459.8338447,6.224101161,530.0700393,44.21244793
1480,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,433.0838887,8.608578365,494.0145227,23.89331531,462.333848,6.300807325,533.8200427,44.44143887
1490,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,434.6116687,8.42397182,494.8895287,23.88914906,464.7921843,6.382214873,537.570046,44.6718469
1500,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,436.1394487,8.239911572,495.7228687,23.88914906,467.056077,6.594351195,541.3200493,44.9036502
1510,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,437.6672287,8.056435063,496.5562087,23.88914906,469.2783037,6.891313728,545.0700527,45.13682729
1520,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,439.1950087,7.873583102,497.3895487,23.88914906,471.5005303,7.213533459,548.820056,45.37135697
1530,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,440.7227887,7.691400232,498.2228887,23.88914906,473.722757,7.557780617,552.5700593,45.60721838
1540,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,442.2505687,7.509935147,499.1812267,24.04813569,475.9449837,7.921183851,556.3200627,45.84439096
1550,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,443.7783487,7.329241164,500.042344,24.08349972,478.1672103,8.301227751,560.070066,46.08285448
1560,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,445.3061287,7.149376749,500.875684,24.08349972,480.403326,8.692469155,563.70896,46.43392328
1570,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,446.8339087,6.97040612,501.709024,24.08349972,482.7088867,9.075923694,567.3200767,46.81315685
1580,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,448.3616887,6.792399928,502.542364,24.08349972,484.9311133,9.489465856,570.9311933,47.19261294
1590,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,449.8894687,6.615436026,503.375704,24.08349972,487.15334,9.913004408,574.54231,47.57228624
1600,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,451.4172487,6.439600344,504.209044,24.08349972,489.4589007,10.31304029,578.1534267,47.95217158
1610,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,452.9450287,6.264987875,505.042384,24.08349972,491.7644613,10.71600007,581.7645433,48.33226397
1620,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,454.4728087,6.091703809,505.875724,24.08349972,493.986688,11.15730851,585.37566,48.71255855
1630,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,456.0005887,5.9198648,506.709064,24.08349972,496.2505817,11.58579348,588.9867767,49.09305064
1640,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,457.5283687,5.749600415,507.542404,24.08349972,498.6116983,11.97164139,592.5978933,49.47373566
1650,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,459.0561487,5.581054769,508.375744,24.08349972,500.972815,12.3579296,596.20901,49.8546092
1660,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,460.5839287,5.414388375,509.209084,24.08349972,503.3339317,12.74461808,599.8201267,50.23566698
1670,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,462.1117087,5.249780218,510.042424,24.08349972,505.6950483,13.13167147,603.4312433,50.61690484
1680,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,463.6394887,5.087430091,510.875764,24.08349972,508.056165,13.51905842,607.04236,50.99831872
1690,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,465.1672687,4.927561187,511.709104,24.08349972,510.4172817,13.90675106,610.6534767,51.37990472
1700,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,466.6950487,4.770422969,512.542444,24.08349972,512.792287,14.28239867,614.2645933,51.76165903
1710,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,468.2228287,4.616294302,513.375784,24.08349972,515.1534037,14.67069389,617.87571,52.14357795
1720,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,469.7506087,4.465486825,514.181346,24.04813484,517.5145203,15.05922463,621.4868267,52.52565789
1730,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,471.2783887,4.318348506,514.750795,24.01831627,519.875637,15.4479731,625.0979433,52.90789537
1740,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,472.8061687,4.175267271,515.306355,24.00634622,522.2367537,15.83692329,628.70906,53.29028698
1750,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,474.3339487,4.036674556,515.861915,23.99597806,524.5978703,16.22606067,632.3201767,53.67282944
1760,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,475.8617287,3.903048539,516.320252,23.9931803,526.958987,16.6153721,635.9312933,54.05551955
1770,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,477.3895087,3.774916693,516.736922,23.9931803,529.3201037,17.00484562,639.54241,54.43835419
1780,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,478.9172887,3.652857227,517.153592,23.9931803,531.6812203,17.39447035,643.1535267,54.82133033
1790,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,480.4450687,3.537498767,517.570262,23.9931803,533.945114,17.83821504,646.7646433,55.20444503
1800,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,481.9728487,3.429517584,517.986932,23.9931803,536.1673407,18.3075316,650.37576,55.58769542
1810,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,483.5006287,3.329631499,518.403602,23.9931803,538.4034563,18.77130152,653.9868767,55.97107872
1820,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,485.0284087,3.238589617,518.820272,23.9931803,540.750681,19.14540775,657.5979933,56.35459222
1830,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,486.5561887,3.157157143,519.236942,23.9931803,543.1117943,19.51523909,661.20911,56.73823326
1840,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,488.0839687,3.086094859,519.653612,23.9931803,545.4729077,19.89177212,664.8202267,57.12199929
1850,1.152782,0.430782958,9.125010667,1.724349614,114.3752173,4.511342635,489.6117487,3.026133416,520.070282,23.9931803,547.834021,20.27463347,668.2924533,57.63803671
1860,1.152782,0.430782958,9.125010667,1.724349614,114.4029953,4.472348121,491.1395287,2.977943444,520.486952,23.9931803,550.1951343,20.66347138,671.62579,58.28680381
1870,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,492.6673087,2.942103429,520.903622,23.9931803,552.5562477,21.05795478,674.9591267,58.93628467
1880,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,494.1950887,2.919068301,521.320292,23.9931803,554.917361,21.45777231,678.2924633,59.58645594
1890,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,495.7228687,2.909142251,521.723073,23.97573546,557.2784743,21.86263132,681.6258,60.23729529
1900,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,497.2506487,2.912459314,522.04252,23.85371724,559.6395877,22.27225688,684.9591367,60.88878127
1910,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,498.7784287,2.928974496,522.431412,23.81888586,562.000701,22.68639081,688.2924733,61.54089336
1920,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,500.3062087,2.958466778,522.848082,23.81888586,564.3618143,23.10479068,691.62581,62.19361185
1930,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,501.8339887,3.000553528,523.264752,23.81888586,566.7229277,23.52722889,694.9591467,62.84691787
1940,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,503.3617687,3.054714227,523.681422,23.81888586,569.084041,23.95349179,698.2924833,63.50079326
1950,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,504.8895487,3.120320219,524.098092,23.81888586,571.5007103,24.33611877,701.62582,64.15522063
1960,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,506.4173287,3.196666898,524.514762,23.81888586,573.9312687,24.70894241,704.9591567,64.81018325
1970,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,507.9451087,3.283005022,524.931432,23.81888586,576.431272,25.02335783,708.2924933,65.46566506
1980,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,509.4728887,3.378568693,525.264768,23.82418192,578.9312753,25.33843955,711.62583,66.12165061
1990,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,511.0006687,3.48259854,525.445325,23.71166896,581.4312787,25.65416302,714.9591667,66.77812506
2000,1.152782,0.430782958,9.125010667,1.724349614,114.4307733,4.433358719,512.5284487,3.594359538,525.584215,23.54725358,583.931282,25.97050484,718.2925033,67.43507414


==> AssetSelling_tau0p9_UCB_BQRL_final_policy.csv <==
state,h_1,h_2,h_3,h_4,h_5,h_6,h_7,h_8,h_9,h_10
state_0,1,1,1,1,1,1,1,1,1,0
state_1,1,1,1,1,1,1,1,1,1,0
state_2,1,1,1,1,1,1,1,1,1,0
state_3,1,1,1,1,1,1,1,1,1,0
state_4,1,1,1,1,1,1,1,1,1,0
state_5,1,1,1,1,1,1,1,1,1,0
state_6,1,1,1,1,1,1,1,1,1,0
state_7,1,1,1,1,1,1,1,1,1,0
state_8,1,1,1,1,1,1,1,1,1,0
state_9,1,1,1,1,1,1,1,1,1,0
state_10,1,1,1,1,1,1,1,1,1,0
state_11,1,1,1,1,1,1,1,1,1,0
state_12,1,1,1,1,1,1,1,1,1,0
state_13,1,1,1,1,1,1,1,1,1,0
state_14,1,1,1,1,1,1,1,1,1,0
state_15,1,1,1,1,1,1,1,1,1,0
state_16,1,1,1,1,1,1,1,1,1,0
state_17,1,1,1,1,1,1,1,1,1,0
state_18,1,1,1,1,1,1,1,1,1,0
state_19,1,1,1,1,1,1,1,1,1,0
state_20,1,1,1,1,1,1,1,1,0,0
state_21,1,1,1,1,1,1,1,1,0,0
state_22,1,1,1,1,1,1,1,1,0,0
state_23,1,1,1,1,1,1,0,0,0,0
state_24,0,0,0,0,0,0,0,0,0,0
state_25,0,0,0,0,0,0,0,0,0,0


==> AssetSelling_tau0p9_plot.csv <==
episode,ucb_bqrl_mean,ucb_bqrl_std,ucbvi_mean,ucbvi_std,eps_q_mean,eps_q_std,sarsa_mean,sarsa_std,thompson_mean,thompson_std,ppo_mean,ppo_std,trpo_mean,trpo_std
1,0.791667,0,0.333333333,0.324536949,0.333333333,0.324536949,0.333333333,0.324536949,0.333333333,0.324536949,0.333333333,0.324536949,0.333333333,0.324536949
10,0.791667,0,1.500000667,0.703002338,7.208336333,0.034020555,7.458336333,0.324536949,7.208336333,0.596090931,7.458336333,0.324536949,2.986111667,1.517770963
20,0.791667,0,2.375001667,0.810091507,12.763894,2.856591778,15.37500633,0.324536949,15.12500633,0.596090931,15.37500633,0.324536949,3.833333333,1.51497158
30,0.791667,0,2.763891333,0.945463894,19.52778533,3.041446332,23.29167633,0.324536949,23.04167633,0.596090931,23.29167633,0.324536949,4.638888,1.434258659
40,0.791667,0,2.791669333,0.984250053,25.36112067,3.152076314,31.20834633,0.324536949,30.95834633,0.596090931,31.20834633,0.324536949,5.361111,1.406965471
50,0.791667,0,2.791669333,0.984250053,29.77778933,4.352303278,39.12501633,0.324536949,38.87501633,0.596090931,37.34723833,2.190132975,6.097222,1.332610256
60,0.791667,0,2.791669333,0.984250053,33.00001233,5.741645632,47.04168633,0.324536949,46.79168633,0.596090931,44.22224133,3.663246008,6.708334,1.292787528
70,0.791667,0,2.791669333,0.984250053,35.15279167,5.9792659,54.95835633,0.324536949,54.70835633,0.596090931,51.43057767,4.664972606,7.333334667,1.137027305
80,0.791667,0,2.791669333,0.984250053,37.972238,5.553236765,62.62502633,0.596090931,62.62502633,0.596090931,57.16669167,7.224173389,8.125001333,1.010939818
90,0.791667,0,2.791669333,0.984250053,38.86112867,5.251809929,68.29169633,3.722274291,70.54169633,0.596090931,61.416694,8.009761295,8.972224333,0.823793463
100,0.791667,0,2.791669333,0.984250053,41.11113133,4.134934114,75.20836633,5.133743913,78.45836633,0.596090931,66.166697,9.044068426,9.972224667,0.836344024
110,0.791667,0,2.791669333,0.984250053,42.15279933,3.698315955,81.430591,5.589790114,86.37503633,0.596090931,69.36114367,12.22306154,10.90278033,0.923801643
120,0.791667,0,2.791669333,0.984250053,44.86113533,2.73572502,88.40281567,5.263467292,94.29170633,0.596090931,72.45836733,15.5598128,11.87500267,1.029661586
130,0.791667,0,2.791669333,0.984250053,45.52780533,2.823170685,96.31948567,5.263467292,102.2083763,0.596090931,75.597258,18.89059974,12.93055867,1.225384404
140,0.791667,0,2.791669333,0.984250053,46.19447533,2.950659935,103.763933,5.222185425,110.1250463,0.596090931,78.79170467,22.1957108,13.95833667,1.415860254
150,0.791667,0,2.791669333,0.984250053,47.86114533,3.871832217,111.680603,5.222185425,118.0417163,0.596090931,81.98615133,25.51421702,14.95833733,1.681542317
160,0.791667,0,2.791669333,0.984250053,48.27781533,3.871832217,119.597273,5.222185425,125.9583863,0.596090931,85.180598,28.84149502,15.708338,1.886855183
170,0.791667,0,2.791669333,0.984250053,48.69448533,3.871832217,125.555609,6.23631136,133.8750563,0.596090931,88.402822,32.15552489,16.59722733,2.228904853
180,0.791667,0,2.791669333,0.984250053,49.11115533,3.871832217,130.3333883,6.216667326,141.7917263,0.596090931,90.48615467,33.98247969,17.54167167,2.525113635
190,0.791667,0,2.791669333,0.984250053,49.52782533,3.871832217,135.4167223,7.010984771,149.486174,0.659978334,91.47226667,35.05539427,18.59722567,2.706812006
200,0.791667,0,2.791669333,0.984250053,49.94449533,3.871832217,141.388947,6.928563709,157.402844,0.659978334,92.44449,36.1386039,19.63889067,2.867722857
210,0.791667,0,2.791669333,0.984250053,50.36116533,3.871832217,146.1250603,7.232977482,165.319514,0.659978334,93.41671333,37.22242185,20.61111133,2.993512862
220,0.791667,0,2.791669333,0.984250053,50.77783533,3.871832217,150.5417303,9.050973461,172.0556273,1.012843181,94.38893667,38.30679651,21.777776,3.293938388
230,0.791667,0,2.791669333,0.984250053,51.19450533,3.871832217,156.2084003,12.04606239,179.9722973,1.012843181,95.36116,39.39168188,22.84721967,3.439362034
240,0.791667,0,2.791669333,0.984250053,51.61117533,3.871832217,160.7084023,12.98596824,187.8889673,1.012843181,96.33338333,40.47703691,23.98610767,3.639172837
250,0.791667,0,2.791669333,0.984250053,52.02784533,3.871832217,164.638961,15.66002649,195.8056373,1.012843181,97.30560667,41.56282481,25.180551,3.895104529
260,0.791667,0,2.791669333,0.984250053,52.44451533,3.871832217,167.6667403,17.22491822,203.2500847,1.680155648,98.51394133,42.17124572,26.22221733,3.999056849
270,0.791667,0,2.791669333,0.984250053,52.86118533,3.871832217,169.972297,18.48611233,209.986198,3.349328522,99.208388,41.96582023,27.527772,4.333534215
280,0.791667,0,2.791669333,0.984250053,53.27785533,3.871832217,170.8750743,18.6265658,215.069532,6.385240771,99.90283467,41.7630795,28.62499367,4.498094844
290,0.791667,0,2.791669333,0.984250053,53.69452533,3.871832217,172.972297,19.83654982,220.3889773,9.10588897,100.6667257,41.66126983,29.73610433,4.647846347
300,0.791667,0,2.791669333,0.984250053,54.11119533,3.871832217,176.2084103,21.28349415,224.0556433,11.57736441,101.2500603,41.5425867,30.847217,4.520853475
310,0.791667,0,2.791669333,0.984250053,54.52786533,3.871832217,177.6250803,21.90670547,229.6112,11.89092832,101.805617,41.44444883,31.90277433,4.388606116
320,0.791667,0,2.791669333,0.984250053,54.83342333,3.774144897,178.0417503,21.90670547,236.111202,12.03729608,102.1111747,41.52290548,32.91666467,4.26511139
330,0.791667,0,2.791669333,0.984250053,55.11120333,3.657864335,178.4584203,21.90670547,241.6667587,12.98357569,102.6806213,41.41514494,33.944444,4.195248357
340,0.791667,0,2.791669333,0.984250053,55.38898333,3.548652563,178.8750903,21.90670547,247.2223153,14.64750501,103.3889567,41.21137556,35.00000133,4.200852226
350,0.791667,0,2.791669333,0.984250053,55.66676333,3.447181495,181.7917603,23.9771521,254.902874,14.84498192,104.22229,40.91910339,36.01389167,4.207640231
360,0.791667,0,2.791669333,0.984250053,55.94454333,3.354153729,184.2084303,25.27448742,261.8750987,15.42054716,105.0556233,40.62757743,37.05556,4.292063252
370,0.791667,0,2.791669333,0.984250053,56.20843433,3.258707942,185.6251003,23.90362027,267.4306553,17.23230509,105.8889567,40.33681388,38.02778333,4.329647975
380,0.791667,0,2.791669333,0.984250053,56.34732433,3.063429947,186.7917703,22.87893294,270.152876,16.40399879,107.0000673,40.4395035,39.00000667,4.402105828
390,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,187.4584403,22.53811015,271.2223173,16.72471812,108.527844,41.13182825,39.97223,4.507755469
400,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,188.6251103,23.13159269,272.0556473,16.72471812,109.8611757,41.60755294,40.94445333,4.6443323
410,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,189.0417803,23.13159269,272.7500907,16.86655817,110.6945057,41.60755294,41.91667667,4.809202134
420,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,189.4584503,23.13159269,273.444534,17.00948355,111.4028377,41.43088883,42.8889,4.999566714
430,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,189.8751203,23.13159269,275.5556453,19.07498289,112.097281,41.23459648,43.86112333,5.212633595
440,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,190.2917903,23.13159269,277.8334247,21.49928395,112.763947,41.05916056,44.83334667,5.445738717
450,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,190.7084603,23.13159269,279.569538,23.31412178,113.3195037,40.96758714,45.750014,5.619369358
460,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,191.1251303,23.13159269,280.1250947,23.50562026,113.9445037,40.97486108,46.58334733,5.69607787
470,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,191.5418003,23.13159269,280.7917607,23.65091808,114.638947,41.08092988,47.41668067,5.79178503
480,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,191.9584703,23.13159269,281.486204,23.78543661,115.3333903,41.18766219,48.250014,5.905567221
490,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,192.3751403,23.13159269,282.1806473,23.92081147,116.1667237,41.29218913,49.08334733,6.036402423
500,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,192.7918103,23.13159269,282.8750907,24.05702821,117.0278363,41.57929769,49.77779067,6.196610011
510,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,193.2084803,23.13159269,283.569534,24.19407261,117.722283,41.97132968,50.472234,6.358848565
520,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,193.6251503,23.13159269,284.2639773,24.33193067,118.4167297,42.36337656,51.208344,6.473541495
530,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,194.0418203,23.13159269,284.9584207,24.47058866,119.1111763,42.75543791,52.319454,6.148318739
540,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,194.4584903,23.13159269,285.652864,24.61003304,119.680622,42.97107556,53.430564,5.831428132
550,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,194.8751603,23.13159269,286.3473073,24.75025053,120.138958,43.02988644,54.541674,5.524303731
560,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,195.2918303,23.13159269,287.0417507,24.89122806,120.555628,43.02988644,55.652784,5.228666778
570,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,195.7085003,23.13159269,287.7084167,24.99525862,120.972298,43.02988644,56.763894,4.946577378
580,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,196.1251703,23.13159269,288.2639733,24.94968427,121.388968,43.02988644,57.875004,4.680485675
590,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,196.5418403,23.13159269,288.81953,24.90557557,121.805638,43.02988644,58.986114,4.433273222
600,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,196.9585103,23.13159269,289.3334207,24.87557574,122.222308,43.02988644,60.097224,4.20826849
610,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,197.3751803,23.13159269,289.777868,24.86713733,122.638978,43.02988644,61.208334,4.009212245
620,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,197.7918503,23.13159269,290.3334247,24.82583471,123.055648,43.02988644,62.319444,3.840141778
630,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,198.2085203,23.13159269,290.8889813,24.78601978,123.472318,43.02988644,63.430554,3.705164212
640,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,198.6251903,23.13159269,291.3056513,24.78601978,123.888988,43.02988644,64.541664,3.608107775
650,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,199.0418603,23.13159269,291.7223213,24.78601978,124.305658,43.02988644,65.652774,3.552082277
660,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,199.4585303,23.13159269,292.1389913,24.78601978,124.722328,43.02988644,66.763884,3.539036904
670,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,199.8752003,23.13159269,292.5556613,24.78601978,125.138998,43.02988644,67.874994,3.56944293
680,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,200.2918703,23.13159269,292.9723313,24.78601978,125.555668,43.02988644,68.986104,3.642212289
690,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,200.7085403,23.13159269,293.3890013,24.78601978,125.972338,43.02988644,70.097214,3.754882795
700,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,201.1252103,23.13159269,293.8056713,24.78601978,126.389008,43.02988644,71.208324,3.904001302
710,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,201.5418803,23.13159269,294.2223413,24.78601978,126.805678,43.02988644,72.319434,4.085578837
720,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,201.9585503,23.13159269,294.6390113,24.78601978,127.222348,43.02988644,73.430544,4.295501091
730,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,202.3752203,23.13159269,295.0556813,24.78601978,127.6529067,43.04949013,74.541654,4.529829105
740,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,202.7918903,23.13159269,295.4723513,24.78601978,128.0695767,43.04949013,75.680542,4.797057193
750,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,203.2085603,23.13159269,295.8890213,24.78601978,128.4168017,42.95146966,76.930542,5.12147064
760,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,203.6252303,23.13159269,296.3056913,24.78601978,128.6945817,42.75543132,78.180542,5.447811533
770,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,204.0419003,23.13159269,296.7223613,24.78601978,128.9723617,42.55939651,79.430542,5.775753168
780,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,204.4585703,23.13159269,297.1390313,24.78601978,129.2501417,42.36336526,80.680542,6.105037593
790,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,204.8752403,23.13159269,297.5557013,24.78601978,129.5279217,42.16733764,81.930542,6.43545869
800,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,205.2919103,23.13159269,297.9723713,24.78601978,129.8195903,41.96259884,83.180542,6.766849952
810,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,205.7085803,23.13159269,298.3890413,24.78601978,130.236257,41.67989723,84.430542,7.099075516
820,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,206.1252503,23.13159269,298.8057113,24.78601978,130.6945907,41.45682933,85.680542,7.432023498
830,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,206.5419203,23.13159269,299.2223813,24.78601978,131.1668133,41.25418658,86.930542,7.765600978
840,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,206.9585903,23.13159269,299.6390513,24.78601978,131.569594,41.20655334,88.180542,8.099730182
850,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,207.3752603,23.13159269,300.0557213,24.78601978,131.916819,41.10864335,89.430542,8.434345539
860,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,207.7919303,23.13159269,300.4723913,24.78601978,132.333489,41.10864335,90.680542,8.769391399
870,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,208.2086003,23.13159269,300.8890613,24.78601978,132.750159,41.10864335,91.930542,9.104820236
880,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,208.6252703,23.13159269,301.3057313,24.78601978,133.166829,41.10864335,93.180542,9.440591228
890,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,209.0419403,23.13159269,301.7224013,24.78601978,133.583499,41.10864335,94.430542,9.776669122
900,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,209.4586103,23.13159269,302.1390713,24.78601978,134.000169,41.10864335,95.680542,10.11302332
910,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,209.8752803,23.13159269,302.5557413,24.78601978,134.361283,41.03031639,96.930542,10.44962714
920,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,210.2919503,23.13159269,302.9724113,24.78601978,134.777953,41.03031639,98.180542,10.78645722
930,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,210.7086203,23.13159269,303.3890813,24.78601978,135.194623,41.03031639,99.430542,11.123493
940,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,211.1252903,23.13159269,303.8057513,24.78601978,135.583515,40.99115326,100.680542,11.46071633
950,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,211.5419603,23.13159269,304.2224213,24.78601978,136.000185,40.99115326,101.930542,11.79811113
960,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,211.9586303,23.13159269,304.6390913,24.78601978,136.416855,40.99115326,103.180542,12.13566311
970,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,212.3753003,23.13159269,305.0557613,24.78601978,136.777969,40.91282769,104.430542,12.47335949
980,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,212.7919703,23.13159269,305.4724313,24.78601978,137.055749,40.71701785,105.680542,12.81118886
990,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,213.2086403,23.13159269,305.8891013,24.78601978,137.333529,40.52121392,106.930542,13.14914097
1000,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,213.6253103,23.13159269,306.3057713,24.78601978,137.611309,40.32541599,108.180542,13.48720659
1010,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,214.0419803,23.13159269,306.7224413,24.78601978,137.889089,40.12962413,109.430542,13.8253774
1020,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,214.4586503,23.13159269,307.1391113,24.78601978,138.166869,39.93383845,110.680542,14.16364586
1030,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,214.8753203,23.13159269,307.5557813,24.78601978,138.444649,39.73805902,111.930542,14.50200514
1040,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,215.2919903,23.13159269,307.9724513,24.78601978,138.722429,39.54228595,113.180542,14.84044902
1050,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,215.7086603,23.13159269,308.3891213,24.78601978,139.000209,39.34651934,114.430542,15.17897185
1060,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,216.1253303,23.13159269,308.8057913,24.78601978,139.277989,39.15075926,115.680542,15.51756847
1070,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,216.5420003,23.13159269,309.2224613,24.78601978,139.611325,39.0333064,116.930542,15.85623413
1080,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,216.9586703,23.13159269,309.6391313,24.78601978,140.027995,39.0333064,118.180542,16.19496452
1090,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,217.3753403,23.13159269,310.0558013,24.78601978,140.444665,39.0333064,119.430542,16.53375565
1100,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,217.7920103,23.13159269,310.4724713,24.78601978,140.861335,39.0333064,120.680542,16.87260386
1110,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,218.2086803,23.13159269,310.8891413,24.78601978,141.139115,38.83755701,121.930542,17.21150579
1120,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,218.6253503,23.13159269,311.3058113,24.78601978,141.416895,38.64181443,123.180542,17.55045832
1130,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,219.0420203,23.13159269,311.7224813,24.78601978,141.694675,38.44607875,124.430542,17.88945857
1140,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,219.4586903,23.13159269,312.1391513,24.78601978,141.972455,38.2503501,125.680542,18.22850389
1150,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,219.8753603,23.13159269,312.5558213,24.78601978,142.250235,38.05462857,126.930542,18.5675918
1160,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,220.2920303,23.13159269,312.9724913,24.78601978,142.528015,37.85891427,128.180542,18.90672001
1170,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,220.7087003,23.13159269,313.3891613,24.78601978,142.805795,37.66320732,129.430542,19.2458864
1180,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,221.1253703,23.13159269,313.8058313,24.78601978,143.083575,37.46750784,130.7360967,19.64998736
1190,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,221.5420403,23.13159269,314.2225013,24.78601978,143.486356,37.44793831,132.0277603,20.14331321
1200,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,221.9587103,23.13159269,314.6391713,24.78601978,143.903026,37.44793831,133.277757,20.63743716
1210,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,222.3753803,23.13159269,315.0558413,24.78601978,144.319696,37.44793831,134.5277537,21.13643778
1220,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,222.7920503,23.13159269,315.4725113,24.78601978,144.736366,37.44793831,135.7777503,21.63997773
1230,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,223.2087203,23.13159269,315.8891813,24.78601978,145.153036,37.44793831,137.027747,22.1477474
1240,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,223.6253903,23.13159269,316.3058513,24.78601978,145.430816,37.25224717,138.2777437,22.65946244
1250,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,224.0420603,23.13159269,316.6669653,24.84494267,145.708596,37.05656375,139.5277403,23.1748615
1260,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,224.4587303,23.13159269,316.9447453,24.9927227,145.986376,36.86088816,140.777737,23.69370417
1270,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,224.8754003,23.13159269,317.2225253,25.14116867,146.264156,36.66522054,142.0277337,24.21576911
1280,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,225.2920703,23.13159269,317.5003053,25.29026883,146.541936,36.46956101,143.2777303,24.74085234
1290,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,225.7087403,23.13159269,317.7780853,25.44001169,146.833605,36.29347445,144.527727,25.2687657
1300,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,226.1254103,23.13159269,318.0558653,25.59038596,147.250275,36.29347445,145.7777237,25.79933545
1310,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,226.5420803,23.13159269,318.3336453,25.74138059,147.666945,36.29347445,147.0277203,26.33240103
1320,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,226.9587503,23.13159269,318.6114253,25.8929847,148.083615,36.29347445,148.277717,26.86781388
1330,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,227.3754203,23.13159269,318.8892053,26.04518768,148.500285,36.29347445,149.5277137,27.40543642
1340,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,227.7920903,23.13159269,319.1669853,26.19797906,148.889177,36.25434502,150.7777103,27.94514113
1350,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,228.2087603,23.13159269,319.4447653,26.35134863,149.166957,36.05870291,152.027707,28.48680967
1360,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,228.6254303,23.13159269,319.7225453,26.50528634,149.444737,35.8630693,153.2777037,29.03033209
1370,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,229.0421003,23.13159269,320.0003253,26.65978235,149.81974,35.80438089,154.5277003,29.5756062
1380,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,229.4587703,23.13159269,320.2781053,26.81482701,150.23641,35.80438089,155.777697,30.12253687
1390,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,229.8754403,23.13159269,320.5558853,26.97041087,150.65308,35.80438089,157.0276937,30.67103548
1400,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,230.2921103,23.13159269,320.8336653,27.12652463,151.06975,35.80438089,158.2776903,31.22101938
1410,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,230.7087803,23.13159269,321.1114453,27.28315921,151.48642,35.80438089,159.527687,31.77241146
1420,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,231.1254503,23.13159269,321.3892253,27.44030569,151.90309,35.80438089,160.7776837,32.32513964
1430,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,231.5421203,23.13159269,321.6670053,27.59795532,152.31976,35.80438089,161.9443483,32.76824053
1440,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,231.9587903,23.13159269,321.9447853,27.75609953,152.73643,35.80438089,163.0554583,33.13808947
1450,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,232.3754603,23.13159269,322.2225653,27.91472991,153.1531,35.80438089,164.1665683,33.50846171
1460,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,232.7921303,23.13159269,322.4864563,28.05592598,153.56977,35.80438089,165.2776783,33.87934011
1470,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,233.2088003,23.13159269,322.6253463,28.0368738,153.98644,35.80438089,166.3887883,34.25070821
1480,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,233.6254703,23.13159269,322.7642363,28.01918564,154.40311,35.80438089,167.4998983,34.62255026
1490,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,234.0421403,23.13159269,322.8059033,28.01414556,154.81978,35.80438089,168.6110083,34.99485115
1500,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,234.4588103,23.13159269,322.8059033,28.01414556,155.23645,35.80438089,169.7221183,35.36759639
1510,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,234.8754803,23.13159269,322.8059033,28.01414556,155.65312,35.80438089,170.8332283,35.74077208
1520,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,235.2921503,23.13159269,322.8059033,28.01414556,156.06979,35.80438089,171.9443383,36.11436487
1530,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,235.7088203,23.13159269,322.8059033,28.01414556,156.48646,35.80438089,173.0554483,36.48836195
1540,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,236.1254903,23.13159269,322.9309043,28.17426053,156.90313,35.80438089,174.1665583,36.86275103
1550,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,236.5421603,23.13159269,322.9586823,28.20986866,157.3198,35.80438089,175.2776683,37.23752026
1560,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,236.9588303,23.13159269,322.9586823,28.20986866,157.73647,35.80438089,176.3887783,37.61265829
1570,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,237.3755003,23.13159269,322.9586823,28.20986866,158.15314,35.80438089,177.4998883,37.9881542
1580,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,237.7921703,23.13159269,322.9586823,28.20986866,158.56981,35.80438089,178.6109983,38.36399748
1590,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,238.2088403,23.13159269,322.9586823,28.20986866,158.98648,35.80438089,179.7221083,38.74017801
1600,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,238.6255103,23.13159269,322.9586823,28.20986866,159.40315,35.80438089,180.8332183,39.11668607
1610,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,239.0421803,23.13159269,322.9586823,28.20986866,159.81982,35.80438089,181.9443283,39.49351228
1620,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,239.4588503,23.13159269,322.9586823,28.20986866,160.23649,35.80438089,183.0554383,39.87064763
1630,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,239.8755203,23.13159269,322.9586823,28.20986866,160.65316,35.80438089,184.1665483,40.24808343
1640,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,240.2921903,23.13159269,322.9586823,28.20986866,161.06983,35.80438089,185.2776583,40.6258113
1650,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,240.7088603,23.13159269,322.9586823,28.20986866,161.4865,35.80438089,186.3887683,41.00382318
1660,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,241.1255303,23.13159269,322.9586823,28.20986866,161.90317,35.80438089,187.4998783,41.38211127
1670,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,241.5422003,23.13159269,322.9586823,28.20986866,162.31984,35.80438089,188.6109883,41.76066808
1680,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,241.9588703,23.13159269,322.9586823,28.20986866,162.73651,35.80438089,189.7220983,42.13948635
1690,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,242.3755403,23.13159269,322.9586823,28.20986866,163.15318,35.80438089,190.8332083,42.51855911
1700,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,242.7922103,23.13159269,322.9586823,28.20986866,163.56985,35.80438089,191.9443183,42.8978796
1710,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,243.2088803,23.13159269,322.9586823,28.20986866,163.98652,35.80438089,193.0554283,43.27744132
1720,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,243.6255503,23.13159269,322.9586823,28.20986866,164.40319,35.80438089,194.138761,43.68489786
1730,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,244.0422203,23.13159269,322.9586823,28.20986866,164.81986,35.80438089,195.1109843,44.20310742
1740,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,244.4588903,23.13159269,322.9586823,28.20986866,165.23653,35.80438089,196.0832077,44.72135099
1750,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,244.8755603,23.13159269,322.9586823,28.20986866,165.6532,35.80438089,197.055431,45.23962741
1760,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,245.2922303,23.13159269,322.9586823,28.20986866,165.972647,35.66744433,198.0276543,45.75793556
1770,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,245.7089003,23.13159269,322.9586823,28.20986866,166.34765,35.60875855,198.9998777,46.27627437
1780,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,246.1255703,23.13159269,322.9586823,28.20986866,166.76432,35.60875855,199.972101,46.79464283
1790,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,246.5422403,23.13159269,322.9586823,28.20986866,167.18099,35.60875855,200.9443243,47.31303996
1800,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,246.9589103,23.13159269,322.9586823,28.20986866,167.59766,35.60875855,201.9165477,47.83146483
1810,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,247.3755803,23.13159269,322.9586823,28.20986866,168.01433,35.60875855,202.888771,48.34991654
1820,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,247.7922503,23.13159269,322.9586823,28.20986866,168.431,35.60875855,203.8609943,48.86839425
1830,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,248.2089203,23.13159269,322.9586823,28.20986866,168.792114,35.53051208,204.8332177,49.38689713
1840,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,248.6255903,23.13159269,322.9586823,28.20986866,169.069894,35.33490214,205.805441,49.90542439
1850,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,249.0422603,23.13159269,322.9586823,28.20986866,169.347674,35.13930124,206.7776643,50.42397529
1860,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,249.4589303,23.13159269,322.9586823,28.20986866,169.625454,34.94370953,207.7498877,50.94254911
1870,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,249.8756003,23.13159269,322.9586823,28.20986866,169.903234,34.74812717,208.722111,51.46114515
1880,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,250.2922703,23.13159269,322.9586823,28.20986866,170.181014,34.55255431,209.6943343,51.97976274
1890,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,250.7089403,23.13159269,322.9586823,28.20986866,170.458794,34.35699112,210.6665577,52.49840126
1900,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,251.1256103,23.13159269,322.9586823,28.20986866,170.736574,34.16143776,211.638781,53.01706007
1910,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,251.5422803,23.13159269,322.9586823,28.20986866,171.014354,33.96589441,212.6110043,53.5357386
1920,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,251.9589503,23.13159269,322.9586823,28.20986866,171.292134,33.77036123,213.5832277,54.05443628
1930,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,252.3756203,23.13159269,322.9586823,28.20986866,171.569914,33.57483841,214.555451,54.57315255
1940,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,252.7922903,23.13159269,322.9586823,28.20986866,171.847694,33.37932612,215.5276743,55.0918869
1950,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,253.2089603,23.13159269,322.9586823,28.20986866,172.125474,33.18382455,216.4998977,55.61063882
1960,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,253.6256303,23.13159269,322.9586823,28.20986866,172.403254,32.9883339,217.472121,56.12940782
1970,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,254.0423003,23.13159269,322.9586823,28.20986866,172.681034,32.79285435,218.4443443,56.64819343
1980,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,254.4589703,23.13159269,322.9586823,28.20986866,172.958814,32.59738611,219.4165677,57.16699521
1990,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,254.8756403,23.13159269,322.9586823,28.20986866,173.236594,32.40192939,220.388791,57.68581271
2000,0.791667,0,2.791669333,0.984250053,56.37510233,3.024392098,255.2923103,23.13159269,322.9586823,28.20986866,173.514374,32.20648439,221.3610143,58.20464551

